The Fifth VLBA Calibrator Survey: VCS5

This paper presents the fifth part of the Very Long Baseline Array (VLBA) Calibrator Survey (VCS), containing 569 sources not observed previously with very long baseline interferometry in geodetic or absolute astrometry programs. This campaign has two goals: (i) to observe additional sources which, together with previous survey results, form a complete sample, (ii) to find new strong sources suitable as phase calibrators. This VCS extension was based on three 24-hour VLBA observing sessions in 2005. It detected almost all extragalactic flat-spectrum sources with correlated flux density greater than 200 mJy at 8.6 GHz above declination -30 degrees which were not observed previously. Source positions with milliarcsecond accuracy were derived from astrometric analysis of ionosphere-free combinations of group delays determined from the 2.3 GHz and 8.6 GHz frequency bands. The VCS5 catalog of source positions, plots of correlated flux density versus projected baseline length, contour plots and FITS files of naturally weighted CLEAN images, as well as calibrated visibility function files are available on the Web at http://vlbi.gsfc.nasa.gov/vcs5

==> vcs5_cat.dat <==
Title: The Fifth VLBA Calibrator Survey: VCS5
Authors: Kovalev Y.Y., Petrov L., Fomalont E.B., Gordon D. 
Table 1: The VCS5 catalog
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label  Explanations
--------------------------------------------------------------------------------
       1 A1     ---    Cat    Category (where C = calibrator; N = non-calibrator,
                               reliable coordinates; U = non-calibrator,
			       unreliable coordinates)
   3- 10 A8     ---    IVS    The IVS name (B1950)
  12- 21 A10    ---    IAU    The IAU name (J2000)
  23- 24 I2     h      RAh    Hour of Right ascension (J2000)
  26- 27 I2     min    RAm    Minute of Right ascension (J2000)
  29- 37 F9.6   s      RAs    Second of Right ascension (J2000)
      39 A1     ---    DE-    Sign of the Declination (J2000)
  40- 41 I2     deg    DEd    Degree of Declination (J2000)
  43- 44 I2     arcmin DEm    Arcminute of Declination (J2000)
  46- 53 F8.5   arcsec DEs    Arcsecond of Declination (J2000)
  55- 60 F6.2   mas    errRA  Inflated error in Right Ascension
  62- 67 F6.2   mas    errDE  Inflated error in Declination
  69- 74 F6.3   ---    Corr   Correlation between Right Ascension 
                               and Declination errors
  76- 78 I3     ---    Num    Number of group delays used for 
  			       position determination
      80 A1     ---  l_XTot   Upper limit flag on XTot
  81- 84 F4.2   Jy     XTot   ? X-band total flux density integrated over
                               entire map (1)
      86 A1     ---  l_XUnres Upper limit flag on XUnres
  87- 90 F4.2   Jy     XUnres ? X-band unresolved flux density at longest VLBA 
                               baselines (1)
      92 A1     ---  l_STot   Upper limit flag on STot
  93- 96 F4.2   Jy     STot   ? S-band total flux density integrated over
                               entire map (1)
      98 A1     ---  l_SUnres Upper limit flag on SUnres
  99-102 F4.2   Jy     SUnres ? S-band unresolved flux density at longest VLBA
                               baselines (1)
 104-106 A3     ---    Band   Used Band for position estimation (2)
--------------------------------------------------------------------------------
Note (1): 
    NULL = no data are available. All bytes of the columns are blank.
Note (2):
    X = central frequency 8.6 GHz;
    S = central frequency 2.3 GHz;
  X/S = Both bands with central frequency 8.6 and 2.3 GHz.
--------------------------------------------------------------------------------
C 0008+006 J0011+0057 00 11 30.403309 +00 57 51.87984   1.02   2.00  0.114  25  0.09  0.07             X  
C 0009+467 J0012+4704 00 12 29.302900 +47 04 34.73946   0.77   1.08 -0.371  35  0.13  0.12  0.10 <0.06 X/S
N 0013-240 J0016-2343 00 16 05.738818 -23 43 52.18956  30.58  16.85 -0.808  17              0.15  0.08 S  
C 0015-054 J0017-0512 00 17 35.817204 -05 12 41.76727   0.46   0.92 -0.278  54  0.20  0.12  0.14  0.09 X/S
C 0015-280 J0017-2748 00 17 59.006128 -27 48 21.57153   1.75   3.51  0.712  32  0.24  0.16  0.20  0.06 X/S
C 0034+078 J0037+0808 00 37 32.197173 +08 08 13.05750   0.38   0.50 -0.225  76  0.25  0.14  0.19  0.10 X/S
C 0035-037 J0038-0329 00 38 20.794340 -03 29 58.96178   0.32   0.63 -0.347  77  0.20  0.16  0.31  0.21 X/S
N 0036-191 J0039-1854 00 39 16.924431 -18 54 05.61863   4.97   9.83  0.749   8  0.12        0.18  0.10 X/S
C 0037+011 J0040+0125 00 40 13.525489 +01 25 46.35014   0.99   1.94 -0.124  29  0.11 <0.06 <0.06       X  
C 0041+677 J0044+6803 00 44 50.759589 +68 03 02.68607   0.91   0.58 -0.130  59  0.28  0.22  0.14 <0.06 X/S
C 0046+861 J0052+8627 00 52 32.855192 +86 27 44.25239  11.25   0.78  0.028  60  0.12  0.11  0.10  0.07 X  
N 0050-287 J0052-2825 00 52 52.556482 -28 25 54.19243   3.36   9.94 -0.841   9  0.11        0.20  0.13 X/S
C 0051-077 J0053-0727 00 53 36.515690 -07 27 29.61952   1.78   3.31 -0.266  15  0.13  0.06  0.18  0.12 X/S
C 0052-201 J0054-1953 00 54 32.948451 -19 53 01.00241   0.41   0.79 -0.070  93  0.17  0.10  0.18  0.05 X/S
C 0054-006 J0057-0024 00 57 17.002194 -00 24 33.17714   0.82   1.55 -0.189  82  0.27  0.26  0.09  0.09 X  
C 0055+329 J0058+3311 00 58 32.069031 +33 11 17.21443   0.43   0.81 -0.246  60  0.13  0.10  0.22  0.19 X/S
C 0057+334 J0100+3345 01 00 38.290714 +33 45 06.12180   0.50   0.86 -0.195  56  0.14  0.08  0.17  0.13 X/S
C 0104-035 J0106-0315 01 06 43.228718 -03 15 36.29553   0.31   0.59 -0.170  73  0.23  0.14  0.24  0.19 X/S
C 0109-135 J0111-1317 01 11 56.857962 -13 17 01.19702   0.37   0.79 -0.497  55  0.22  0.18  0.17  0.11 X/S
C 0120+304 J0123+3044 01 23 02.281457 +30 44 06.91752   0.52   1.05  0.018  50  0.13  0.07  0.21  0.14 X/S
C 0121-096 J0123-0923 01 23 46.384662 -09 23 03.33306   1.44   3.12  0.477  17  0.14        0.13  0.10 X/S
C 0122-260 J0125-2549 01 25 18.837473 -25 49 04.39008   0.37   0.95 -0.168  56  0.27  0.21  0.17  0.12 X/S
N 0123+731 J0127+7323 01 27 04.717640 +73 23 12.66968  21.32   5.75 -0.657   7  0.11        0.38  0.08 X/S
C 0128+383 J0131+3834 01 31 26.713493 +38 34 39.22179   0.81   1.37 -0.022  19  0.16  0.10  0.10 <0.06 X/S
C 0134+215 J0137+2145 01 37 15.624987 +21 45 44.27024   1.08   1.04  0.522  26  0.25  0.20  0.10 <0.06 X/S
C 0135-274 J0138-2711 01 38 09.818218 -27 11 27.93420   0.41   1.05  0.220  57  0.23  0.11  0.32  0.24 X/S
C 0137-158 J0140-1532 01 40 04.435205 -15 32 55.68029   0.28   0.53 -0.115  88  0.30  0.24  0.26  0.21 X/S
C 0139-022 J0141-0202 01 41 33.790140 -02 02 21.55337   0.33   0.66 -0.315  53  0.25  0.21  0.15  0.11 X/S
C 0141+268 J0144+2705 01 44 33.553882 +27 05 03.11804   1.26   1.22  0.002  17  0.28  0.22  0.17 <0.06 X/S
C 0148+250 J0151+2517 01 51 06.233856 +25 17 28.66257   0.85   2.11 -0.606  30  0.14  0.07  0.20  0.15 X/S
N 0149-175 J0151-1719 01 51 48.049821 -17 19 55.03668   6.00  13.44  0.809   6  0.10  0.08  0.23  0.13 X/S
C 0150-299 J0152-2942 01 52 33.692860 -29 42 47.92674   1.43   2.00  0.095  54  0.21  0.10  0.16       X  
N 0153-149 J0155-1443 01 55 33.242814 -14 43 17.45050  17.47   8.15 -0.251  30              0.13  0.09 S  
C 0154-000 J0157+0011 01 57 10.534901 +00 11 24.48430   0.41   0.65 -0.397  71  0.20  0.14  0.23  0.21 X/S
C 0158+031 J0200+0322 02 00 40.816462 +03 22 49.50754   0.37   0.57 -0.222  67  0.24  0.20  0.14  0.09 X/S
C 0158-159 J0200-1542 02 00 51.148832 -15 42 36.86287   1.05   1.93 -0.359  42  0.14  0.09  0.07  0.10 X  
N 0158-141 J0200-1356 02 00 58.317151 -13 56 17.98157   2.17   5.51 -0.120  11  0.10  0.07  0.11  0.07 X/S
C 0159-200 J0202-1948 02 02 13.847678 -19 48 19.48936   0.61   1.49  0.283  49  0.13  0.07  0.20  0.17 X/S
C 0202+145 J0205+1444 02 05 13.117249 +14 44 32.38626   0.37   0.48 -0.194  88  0.22  0.17  0.27  0.23 X/S
C 0209-162 J0211-1558 02 11 49.761297 -15 58 18.83679   1.19   2.55 -0.214  14  0.14  0.13  0.12  0.07 X/S
C 0216+472 J0219+4727 02 19 23.359933 +47 27 40.00833   0.55   0.63 -0.091  66  0.19  0.07  0.35  0.21 X/S
C 0222+296 J0225+2955 02 25 19.195289 +29 55 12.12943   0.51   0.92 -0.229  55  0.13  0.11  0.21  0.19 X/S
C 0223+113 J0225+1134 02 25 41.909891 +11 34 25.46490   0.37   0.50  0.021  72  0.24  0.15  0.33  0.20 X/S
C 0225+419 J0228+4212 02 28 12.467148 +42 12 03.44497   1.35   1.04  0.076  28  0.15  0.07  0.28  0.13 X/S
C 0228-163 J0231-1606 02 31 05.035324 -16 06 49.01414   1.22   1.73  0.419  34  0.17  0.06  0.33  0.20 X/S
C 0230+344 J0233+3442 02 33 20.420061 +34 42 53.98939   1.19   1.15 -0.048  30  0.15  0.08  0.20 <0.06 X/S
C 0231+045 J0234+0446 02 34 07.155430 +04 46 43.09194   0.85   1.19 -0.191  31  0.19  0.07  0.38  0.15 X/S
C 0236+420 J0240+4216 02 40 05.252629 +42 16 22.51972   0.52   0.78 -0.082  57  0.16  0.11  0.13  0.09 X/S
C 0238-052 J0240-0504 02 40 56.172673 -05 04 42.20199   2.00   2.30  0.201  21  0.13        0.14 <0.06 X/S
C 0242+131 J0244+1320 02 44 45.693333 +13 20 07.22151   0.42   0.56 -0.145  54  0.25  0.19  0.12  0.09 X/S
C 0244+327 J0247+3254 02 47 41.232256 +32 54 31.83650   0.34   0.56 -0.102  79  0.33  0.16  0.26  0.20 X/S
C 0245+043 J0248+0434 02 48 14.828127 +04 34 40.86231   0.70   1.51 -0.647  51  0.15  0.08  0.09  0.07 X  
U 0250-122 J0253-1201 02 53 20.857819 -12 01 55.47651   9.87  21.83  0.980   2                         X  
C 0250+178 J0253+1805 02 53 34.882252 +18 05 42.52504   0.59   0.93  0.628  47  0.18  0.11  0.19 <0.06 X/S
C 0251+235 J0254+2343 02 54 24.718135 +23 43 26.47436   0.27   0.53 -0.116  80  0.33  0.28  0.15  0.10 X/S
C 0256-256 J0258-2529 02 58 16.795504 -25 29 58.79256   0.82   1.89 -0.868  37  0.27  0.20  0.19  0.08 X/S
N 0258-184 J0301-1812 03 01 06.714415 -18 12 17.81220   1.97   7.87 -0.142  13  0.10 <0.06  0.10       X  
N 0258-170 J0301-1652 03 01 16.623001 -16 52 45.08493   5.44   9.16  0.627  11  0.12 <0.06  0.12  0.07 X/S
C 0310+022 J0313+0228 03 13 13.405449 +02 28 35.30661   0.37   0.49 -0.141  88  0.22  0.17  0.24  0.18 X/S
C 0315-006 J0318-0029 03 18 14.427315 -00 29 48.93263   3.14   2.66  0.012  16  0.12        0.13  0.07 X/S
C 0319+396 J0322+3948 03 22 51.830029 +39 48 02.25935   1.20   1.02 -0.154  36  0.16        0.11  0.07 X/S
C 0329-255 J0331-2524 03 31 08.920592 -25 24 43.26562   0.55   1.52 -0.389  53  0.19  0.14  0.20  0.10 X/S
C 0333-073 J0335-0709 03 35 57.055182 -07 09 55.85447   2.24   4.09 -0.274  12  0.10 <0.06  0.11  0.08 X/S
N 0340-140 J0342-1354 03 42 44.988012 -13 54 51.66600   4.12  10.23 -0.471   6  0.09        0.14  0.10 X/S
C 0339+683 J0344+6827 03 44 41.441292 +68 27 47.81036   0.90   0.56 -0.322  72  0.29  0.28  0.15  0.11 X/S
C 0350-253 J0352-2514 03 52 11.052340 -25 14 50.26847   0.30   0.87 -0.305  86  0.47  0.38  0.26  0.19 X/S
C 0356+278 J0359+2758 03 59 27.935567 +27 58 24.04748   0.31   0.59  0.076  85  0.20  0.17  0.20  0.15 X/S
C 0358-162 J0401-1606 04 01 06.636741 -16 06 39.01111   0.36   0.79 -0.072  57  0.26  0.17  0.13  0.10 X/S
C 0359-151 J0402-1458 04 02 16.787236 -14 58 20.99507   0.74   1.43 -0.461  43  0.15 <0.06  0.19  0.11 X/S
C 0406+065 J0409+0640 04 09 25.847713 +06 40 35.10285   0.44   0.65 -0.156  50  0.23  0.18  0.14  0.07 X/S
C 0409+527 J0413+5250 04 13 37.086389 +52 50 52.94438   0.68   0.76  0.262  64  0.16 <0.06  0.21  0.13 X/S
C 0418+437 J0421+4352 04 21 51.774920 +43 52 10.42967   0.80   0.85 -0.176  46  0.17 <0.06  0.15  0.10 X/S
N 0420-206 J0422-2034 04 22 48.461603 -20 34 56.01616  17.44  28.40  0.344   2  0.11        0.16 <0.06 X/S
C 0422+079 J0424+0805 04 24 57.602859 +08 05 17.32722   0.34   0.37 -0.078  90  0.34  0.31  0.24  0.21 X/S
C 0425-071 J0427-0700 04 27 26.159239 -07 00 31.26394   0.25   0.43 -0.133 159  0.24  0.14  0.34  0.29 X/S
U 0425+116 J0428+1143 04 28 27.790697 +11 43 47.32962  15.42  35.74  0.758   2                         S  
N 0427-055 J0430-0523 04 30 21.200773 -05 23 43.82880  19.73  19.06 -0.277   8              0.09       S  
U 0432+510 J0436+5110 04 36 08.205076 +51 10 59.92536  16.40  17.21  0.343   2                         X  
C 0435+217 J0438+2153 04 38 55.884947 +21 53 10.30694   0.37   0.66 -0.061  70  0.25  0.14  0.26  0.14 X/S
U 0439-299 J0441-2952 04 41 19.509618 -29 52 36.35327 105.88  45.67 -0.360   3  0.08        0.13       S  
C 0446-212 J0448-2109 04 48 17.381731 -21 09 44.82993   1.16   1.82  0.577  27  0.30  0.20  0.15       X/S
N 0446-096 J0448-0935 04 48 49.469771 -09 35 31.50450   1.96   8.75 -0.524   9  0.09  0.08  0.17  0.12 X/S
C 0447-010 J0449-0057 04 49 42.905949 -00 57 22.35258   0.46   0.92 -0.600  59  0.20  0.14  0.14  0.12 X/S
U 0446+462 J0450+4621 04 50 35.911680 +46 21 23.85689  43.94  23.80  0.905   2  0.08  0.07             X  
N 0452+068 J0455+0655 04 55 20.712931 +06 55 38.87299   4.43   6.06 -0.339   5  0.09  0.07  0.10       X/S
C 0455-183 J0457-1819 04 57 54.325207 -18 19 16.07264   0.72   1.76  0.301  26  0.14  0.10  0.11  0.08 X/S
N 0501-067 J0503-0638 05 03 56.049959 -06 38 03.51737  15.16  26.66 -0.959   7  0.12        0.21  0.10 X/S
C 0503-163 J0505-1615 05 05 57.160625 -16 15 58.00762   1.10   2.26 -0.791  37  0.14  0.10  0.17  0.12 X/S
C 0503+216 J0506+2141 05 06 34.033341 +21 41 00.15981   0.39   0.72 -0.098  72  0.18  0.14  0.16  0.10 X/S
N 0509+205 J0512+2037 05 12 39.075075 +20 37 42.79577   4.38   6.33 -0.035   5  0.08 <0.06  0.09  0.08 X/S
C 0509+293 J0512+2927 05 12 42.205865 +29 27 03.61091   0.77   0.93  0.457  46  0.16  0.07  0.17 <0.06 X/S
N 0510-005 J0513-0032 05 13 02.604012 -00 32 25.25794  16.84   7.26 -0.207  57              0.21 <0.06 S  
N 0514+074 J0516+0732 05 16 56.364385 +07 32 53.26634   7.33   4.63 -0.622  62  0.10        0.24  0.12 S  
N 0514-156 J0516-1537 05 16 57.185612 -15 37 10.36716   5.38   6.85  0.492   5  0.10        0.22  0.13 X/S
C 0515-179 J0517-1756 05 17 24.046973 -17 56 24.14832   1.33   2.55 -0.434  28  0.16  0.09  0.21  0.07 X/S
C 0515-053 J0517-0520 05 17 28.110168 -05 20 40.84201   0.36   0.79  0.090  95  0.15  0.08  0.15  0.07 X/S
U 0517-027 J0520-0240 05 20 09.380403 -02 40 13.35011 163.67 233.93 -0.973   4                         S  
C 0519-176 J0521-1737 05 21 23.557405 -17 37 30.18447   0.83   1.85 -0.471  40  0.20  0.06  0.15 <0.06 X/S
C 0520-165 J0522-1627 05 22 44.654962 -16 27 52.40497   0.38   0.77  0.044  63  0.18  0.14  0.24  0.21 X/S
N 0525-230 J0527-2258 05 27 07.091509 -22 58 17.36112  32.20  32.35 -0.498   9              0.10  0.07 S  
C 0527-053 J0529-0519 05 29 53.533422 -05 19 41.61639   2.10   2.59  0.531  10  0.24  0.19  0.10       X/S
C 0529-031 J0532-0307 05 32 07.519267 -03 07 07.03787   0.39   0.66  0.447  76  0.18  0.08  0.20  0.07 X/S
N 0532+196 J0535+1942 05 35 03.597261 +19 42 21.09671  10.48  11.94 -0.648  10              0.10 <0.06 S  
C 0533+097 J0536+0944 05 36 31.978112 +09 44 20.63255   2.40   2.72  0.012  17  0.19                   X  
C 0534+510 J0538+5107 05 38 54.795216 +51 07 23.40703   0.45   0.57  0.217  90  0.20  0.17  0.22  0.17 X/S
C 0537-052 J0539-0514 05 39 59.937217 -05 14 41.30263   0.95   1.89 -0.492  52  0.13  0.11             X  
C 0532+826 J0543+8238 05 43 38.846817 +82 38 28.76408   4.23   1.14  0.330  48  0.20  0.12  0.23  0.06 X/S
C 0542-227 J0544-2241 05 44 07.567101 -22 41 09.98282   0.27   0.78 -0.222 154  0.38  0.24  0.20  0.14 X/S
C 0547-278 J0549-2752 05 49 32.347200 -27 52 38.86019   1.22   2.71 -0.768  29  0.18  0.09  0.21  0.14 X/S
C 0548+084 J0551+0829 05 51 11.229343 +08 29 11.22187   0.89   1.16  0.349  40  0.18  0.13  0.09 <0.05 X/S
C 0549-191 J0551-1909 05 51 55.260319 -19 09 20.96902   0.92   1.62  0.044  43  0.17        0.19  0.13 X/S
C 0551-086 J0553-0840 05 53 41.891501 -08 40 01.90039   3.51   4.91 -0.672  14  0.16        0.27 <0.06 X/S
N 0557-182 J0559-1817 05 59 46.403809 -18 17 47.56463  11.31  14.38  0.413   4  0.09  0.07  0.11 <0.06 X/S
N 0557-001 J0600-0005 06 00 03.503238 -00 05 59.02943  16.85   7.28 -0.057  93  0.07        0.17 <0.05 S  
C 0559-200 J0601-2004 06 01 52.826321 -20 04 45.21265   1.35   2.07 -0.492  49  0.14  0.11  0.08       X  
C 0604-074 J0606-0724 06 06 43.546293 -07 24 30.23235   0.28   0.47 -0.048  86  0.43  0.13  0.58  0.14 X/S
U 0605-247 J0607-2447 06 07 16.325597 -24 47 40.65829  97.10 202.00 -0.986   3  0.09        0.09       X  
C 0608-230 J0610-2301 06 10 38.787347 -23 01 45.83724   2.25   4.39 -0.562  21  0.13        0.35  0.24 X/S
C 0609-119 J0611-1155 06 11 35.065103 -11 55 45.82897   2.12   3.18 -0.197  19  0.14        0.27  0.09 X/S
C 0612-255 J0614-2536 06 14 17.210838 -25 36 53.52548   0.35   0.92 -0.173  89  0.30  0.23  0.41  0.28 X/S
C 0615-172 J0617-1715 06 17 33.418310 -17 15 25.08856   3.89   4.35  0.713  17  0.13  0.07  0.12 <0.06 X/S
C 0614+463 J0618+4620 06 18 08.203693 +46 20 16.21191   0.48   0.64  0.265  75  0.20 <0.06  0.17  0.11 X/S
C 0619+334 J0622+3326 06 22 52.221945 +33 26 10.41027   0.49   0.84 -0.235  63  0.15  0.08  0.23  0.18 X/S
C 0620+385 J0623+3830 06 23 28.939573 +38 30 49.80827   0.39   0.61  0.118  76  0.24  0.17  0.15  0.11 X/S
C 0626-280 J0628-2805 06 28 43.279032 -28 05 19.38364   0.41   1.00 -0.318  93  0.16  0.12  0.15  0.10 X/S
N 0630+367 J0633+3642 06 33 34.411641 +36 42 49.74490   4.41   2.59  0.356   5  0.09        0.11 <0.06 X/S
N 0633-263 J0635-2620 06 35 20.909308 -26 20 39.86130   1.28   2.64 -0.611   6  0.20  0.14  0.19       X/S
C 0633-211 J0636-2113 06 36 00.601659 -21 13 12.20041   0.35   0.89 -0.184  88  0.30  0.23  0.29  0.16 X/S
N 0627+814 J0637+8125 06 37 43.380786 +81 25 27.69944  56.89   4.81  0.438   7  0.12        0.16       X/S
N 0637-216 J0639-2141 06 39 28.725591 -21 41 57.81575   9.64  23.42 -0.452   3  0.09        0.19  0.14 X/S
C 0603+882 J0642+8811 06 42 06.133944 +88 11 55.01425  20.87   0.71  0.139  86  0.22  0.18  0.11       X  
C 0638+528 J0642+5247 06 42 27.821822 +52 47 59.27367   0.62   0.71  0.013  67  0.18  0.09  0.34  0.29 X/S
C 0639+352 J0642+3509 06 42 58.139587 +35 09 18.37862   0.81   1.48 -0.040  26  0.13  0.10  0.10  0.08 X/S
C 0646+563 J0650+5616 06 50 48.190627 +56 16 34.49055   0.82   0.85  0.074  58  0.16  0.10  0.18  0.11 X/S
C 0650+507 J0654+5042 06 54 22.093145 +50 42 23.87345   0.45   0.54  0.032  89  0.28  0.17  0.29  0.18 X/S
C 0657-276 J0659-2745 06 59 49.916995 -27 45 18.51111   0.50   1.21  0.130  65  0.40  0.19  0.53  0.08 X/S
C 0701-130 J0704-1307 07 04 06.236249 -13 07 22.31835   2.16   3.47  0.177  20  0.15  0.06  0.14       X/S
C 0705+377 J0709+3737 07 09 09.222522 +37 37 53.18171   0.47   0.62  0.409  73  0.16  0.09  0.21  0.13 X/S
C 0707-028 J0709-0255 07 09 45.054581 -02 55 17.49659   0.36   0.66  0.064  72  0.23  0.17  0.15  0.10 X/S
N 0708-204 J0710-2033 07 10 46.622521 -20 33 23.94681   5.04   7.58  0.133   9  0.12 <0.06  0.15       X/S
C 0709-015 J0711-0137 07 11 51.398827 -01 37 57.39433   2.30   3.74 -0.082   8  0.10  0.07             X  
C 0708+506 J0712+5033 07 12 43.683592 +50 33 22.70719   0.45   0.50  0.353  90  0.36  0.29  0.23  0.20 X/S
C 0718+157 J0721+1540 07 21 02.413591 +15 40 42.97102   0.65   1.36 -0.336  46  0.15  0.10  0.18  0.12 X/S
C 0723-265 J0725-2640 07 25 24.413135 -26 40 32.67907   0.34   0.94 -0.363 114  0.36  0.16  0.30  0.10 X/S
C 0723+067 J0726+0636 07 26 36.364110 +06 36 42.85205   0.71   1.24 -0.072  40  0.12  0.08  0.17  0.12 X/S
C 0729+146 J0731+1433 07 31 58.996964 +14 33 36.49313   0.74   0.99 -0.246  43  0.16 <0.06  0.28  0.21 X/S
N 0730-034 J0732-0334 07 32 50.563457 -03 34 33.50476  17.08   8.20 -0.271  30              0.22  0.06 S  
C 0734-044 J0736-0433 07 36 33.627408 -04 33 11.85998   1.11   2.29 -0.115  30  0.11  0.08  0.09  0.08 X  
C 0734-072 J0737-0720 07 37 07.132999 -07 20 38.03948   1.67   1.92  0.269  17  0.19  0.15  0.12  0.09 X/S
C 0737+289 J0740+2852 07 40 33.543818 +28 52 47.24718   0.76   1.19 -0.138  37  0.14  0.13  0.13  0.13 X/S
C 0742+333 J0745+3313 07 45 59.324012 +33 13 34.13604   0.83   1.32  0.212  26  0.16  0.12  0.11  0.06 X/S
C 0748+019 J0751+0152 07 51 02.281561 +01 52 15.76103   1.06   1.69 -0.162  28  0.12  0.07  0.16  0.10 X/S
C 0746+688 J0751+6840 07 51 45.984920 +68 40 26.83326   4.83   1.24  0.550  29  0.15  0.09  0.14  0.10 X/S
U 0748+582 J0752+5808 07 52 09.663572 +58 08 52.24075  71.91  15.33  0.571   4                         S  
C 0757+441 J0801+4401 08 01 08.276159 +44 01 10.15606   0.43   0.60  0.029  85  0.18  0.11  0.24  0.21 X/S
C 0801-079 J0803-0805 08 03 39.306907 -08 05 21.39073   1.01   1.51  0.129  35  0.14        0.23  0.11 X/S
C 0802-170 J0804-1712 08 04 33.715009 -17 12 03.87460   1.08   1.97  0.254  41  0.16  0.09  0.10       X  
C 0802+115 J0805+1121 08 05 08.505648 +11 21 57.19090   0.79   1.31 -0.597  45  0.15  0.07  0.18  0.11 X/S
U 0803-047 J0806-0454 08 06 08.785899 -04 54 11.34520   4.93  12.31 -0.566   4 <0.06                   X  
C 0804-172 J0806-1724 08 06 24.965681 -17 24 44.33627   1.68   2.79 -0.144  27  0.16        0.22  0.10 X/S
C 0806+524 J0809+5218 08 09 49.187068 +52 18 58.25299   3.08   1.77  0.521  27  0.13        0.13  0.06 X/S
N 0807+103 J0810+1010 08 10 26.423951 +10 10 40.99547   8.02   6.53  0.667   3  0.10        0.11  0.08 X/S
N 0811-179 J0814-1806 08 14 07.900837 -18 06 26.05530  10.43  11.58  0.206   5  0.11  0.13  0.33  0.06 X/S
C 0814+240 J0817+2352 08 17 10.547753 +23 52 23.95197   1.15   1.14 -0.254  28  0.21  0.16  0.15       X/S
C 0815-094 J0817-0933 08 17 49.749542 -09 33 30.52860   0.54   1.26 -0.587  50  0.22  0.14  0.25  0.14 X/S
C 0816+279 J0819+2747 08 19 18.855734 +27 47 30.68933   0.49   0.86 -0.230  58  0.17  0.09  0.21  0.11 X/S
C 0821-182 J0824-1827 08 24 04.066017 -18 27 40.83845   0.47   0.99 -0.103  62  0.23  0.11  0.34  0.17 X/S
C 0822-243 J0824-2428 08 24 49.260241 -24 28 52.55678   1.95   5.03  0.083  22  0.15        0.18  0.07 X/S
C 0822+086 J0825+0831 08 25 04.776420 +08 31 11.09204   1.16   1.34 -0.171  29  0.12  0.09  0.17  0.07 X/S
U 0824+110 J0827+1052 08 27 06.536440 +10 52 23.71681 188.57 226.37 -0.980   3  0.09                   S  
N 0824+509 J0828+5048 08 28 36.391577 +50 48 26.51073   7.81   5.75 -0.022  50              0.12 <0.06 S  
N 0828-222 J0831-2224 08 31 02.240034 -22 24 58.09462  17.31  27.06 -0.474   2              0.17       X/S
C 0830+160 J0832+1554 08 32 49.397090 +15 54 08.62309   0.49   0.76 -0.236  58  0.21  0.13  0.32  0.27 X/S
C 0832-225 J0834-2241 08 34 44.198003 -22 41 12.81191   1.42   2.17  0.020  42  0.13  0.11             X  
C 0844-177 J0847-1754 08 47 11.170142 -17 54 50.13832   1.83   3.11  0.527  23  0.11  0.06  0.12       X/S
C 0846+513 J0849+5108 08 49 57.976817 +51 08 29.02330   0.49   0.53  0.266  86  0.28  0.19  0.21  0.13 X/S
C 0850-152 J0852-1528 08 52 30.847229 -15 28 08.47666   0.72   1.42 -0.306  32  0.13  0.12  0.15  0.11 X/S
C 0851+075 J0854+0720 08 54 35.036416 +07 20 24.12486   0.47   0.68 -0.017  59  0.18  0.12  0.18  0.08 X/S
C 0851+719 J0856+7146 08 56 54.868257 +71 46 23.90094   4.47   1.09 -0.217  31  0.11 <0.06  0.10 <0.06 X  
C 0857+413 J0900+4108 09 00 21.433849 +41 08 22.98961   0.39   0.61 -0.156  83  0.30  0.18  0.29  0.21 X/S
N 0858-125 J0900-1242 09 00 39.765580 -12 42 32.62363   3.26   6.13 -0.196  11  0.10  0.09  0.10  0.07 X/S
C 0858+050 J0901+0448 09 01 11.864278 +04 48 58.83382   0.37   0.47 -0.225  81  0.32  0.30  0.23  0.19 X/S
C 0858+542 J0902+5402 09 02 19.287406 +54 02 57.25513   1.06   0.93  0.071  45  0.13  0.06  0.19  0.12 X/S
C 0900-171 J0903-1721 09 03 00.019827 -17 21 05.23290   0.40   0.82 -0.402  58  0.19  0.16  0.17  0.13 X/S
C 0906+087 J0909+0835 09 09 12.157512 +08 35 41.09913   0.54   0.75 -0.425  80  0.16  0.07  0.26  0.19 X/S
N 0906+480 J0909+4753 09 09 42.632016 +47 53 37.86734   7.46   5.42  0.205  48              0.16       S  
C 0907-023 J0909-0231 09 09 44.924161 -02 31 30.35554   2.15   3.71  0.515  19  0.21        0.41  0.11 X/S
C 0907-179 J0909-1808 09 09 45.259111 -18 08 33.95062   1.00   2.03 -0.575  49  0.15  0.11  0.18  0.08 X  
N 0910-276 J0912-2752 09 12 31.586895 -27 52 17.22624   8.74  11.85  0.374   7              0.21  0.07 X/S
C 0909+445 J0912+4422 09 12 51.128671 +44 22 04.64798   2.42   3.43 -0.487   8 <0.06        0.23 <0.06 X  
N 0912-273 J0914-2733 09 14 16.585693 -27 33 16.68125   5.01  12.94 -0.639   9  0.12 <0.06  0.11       X  
C 0913-042 J0915-0429 09 15 37.677686 -04 29 16.29694   2.69   2.50  0.307  19  0.12        0.13 <0.05 X/S
C 0915-135 J0917-1345 09 17 39.000697 -13 45 42.23753   0.30   0.60 -0.534 132  0.22  0.12  0.20  0.15 X/S
C 0920+313 J0923+3107 09 23 47.948686 +31 07 54.14282   0.75   0.72 -0.247  75  0.20  0.15  0.11       X  
C 0921+454 J0924+4511 09 24 44.994356 +45 11 57.91741   1.92   1.02  0.083  33  0.15 <0.06  0.24  0.16 X/S
C 0923+171 J0925+1658 09 25 49.964409 +16 58 12.20580   0.66   1.09  0.046  45  0.12  0.11  0.07       X  
C 0922+364 J0925+3612 09 25 51.851384 +36 12 35.67477   0.37   0.55 -0.018  59  0.56  0.50  0.19  0.07 X/S
C 0928-100 J0931-1013 09 31 02.712532 -10 13 25.01869   1.09   2.17 -0.242  24  0.12 <0.06  0.10  0.09 X  
C 0930-200 J0932-2016 09 32 19.586430 -20 16 37.21087   1.66   3.45 -0.045  26  0.18        0.28  0.18 X/S
C 0928+653 J0932+6507 09 32 54.577481 +65 07 41.29616   1.49   1.19 -0.440  33  0.17  0.07  0.42  0.11 X/S
C 0930-080 J0933-0819 09 33 17.095418 -08 19 10.85122   0.37   0.87 -0.204  63  0.23  0.13  0.36  0.30 X/S
C 0930+396 J0934+3926 09 34 06.670051 +39 26 32.13443   1.51   2.19  0.402  17  0.10  0.07  0.12 <0.06 X/S
N 0932-194 J0935-1939 09 35 15.615401 -19 39 08.77222   8.71  12.66 -0.814   7  0.10  0.12  0.13  0.08 X/S
C 0932+197 J0935+1929 09 35 29.219373 +19 29 35.06863   1.13   2.34 -0.709  30  0.12  0.10  0.23  0.15 X/S
C 0936-069 J0938-0708 09 38 56.104283 -07 08 00.61742   0.29   0.53 -0.191  73  0.41  0.35  0.23  0.14 X/S
C 0938-133 J0941-1335 09 41 02.549498 -13 35 50.98541   0.26   0.45 -0.290  89  0.43  0.34  0.34  0.26 X/S
C 0940+364 J0943+3614 09 43 19.153473 +36 14 52.07275   0.46   0.72 -0.023  60  0.22  0.12  0.14  0.11 X/S
N 0940-118 J0943-1204 09 43 23.560613 -12 04 55.95680  17.25   7.65 -0.509  47              0.14  0.10 S  
C 0942+505 J0946+5020 09 46 16.045021 +50 20 09.34758   0.90   1.21 -0.040  40  0.13  0.09  0.13  0.10 X/S
C 0943+593 J0947+5907 09 47 04.864929 +59 07 41.47564   0.97   0.99 -0.513  49  0.19  0.08  0.25  0.16 X/S
N 0949+510 J0952+5048 09 52 27.308668 +50 48 50.64168  12.73  14.07 -0.604   3  0.09  0.09  0.09 <0.06 X/S
C 0951+175 J0953+1720 09 53 59.231491 +17 20 56.65552   1.29   2.52  0.081  15  0.10  0.08  0.10 <0.06 X  
C 0951+488 J0955+4838 09 55 05.001173 +48 38 19.04248   1.42   1.07 -0.066  36  0.12 <0.06  0.15  0.11 X/S
C 0954-135 J0957-1350 09 57 18.183085 -13 50 01.17659   0.27   0.50 -0.387 149  0.25  0.19  0.27  0.18 X/S
C 0959+127 J1002+1232 10 02 30.536677 +12 32 09.54759   0.63   0.95 -0.103  59  0.16  0.10  0.07       X  
U 1004+054 J1006+0510 10 06 39.078364 +05 10 37.85631   5.04  13.73  0.680   2 <0.06        0.09 <0.06 X  
C 1007+066 J1009+0622 10 09 49.808229 +06 22 00.98577   1.79   2.55 -0.180  19  0.11 <0.06  0.24  0.14 X/S
C 1008+082 J1010+0803 10 10 46.490604 +08 03 05.59565   0.74   1.13 -0.470  48  0.13  0.08             X  
C 1008-285 J1011-2847 10 11 05.517398 -28 47 40.41727   0.44   1.08 -0.249  62  0.22  0.16  0.27  0.19 X/S
C 1008+013 J1011+0106 10 11 15.639230 +01 06 42.51375   1.03   2.83 -0.796  32  0.18  0.07  0.27  0.21 X/S
U 1009-041 J1011-0422 10 11 33.952294 -04 22 48.58835  13.28  28.61  0.653   2  0.10  0.11  0.08       X  
C 1013+014 J1015+0109 10 15 57.055117 +01 09 13.74712   0.78   1.06  0.246  41  0.25  0.10  0.14 <0.06 X/S
N 1015-214 J1018-2140 10 18 21.749577 -21 40 07.80778  29.99  15.44  0.852  29              0.14  0.07 S  
C 1017+436 J1020+4320 10 20 27.203120 +43 20 56.33943   0.92   0.87  0.333  49  0.19 <0.06  0.22  0.17 X/S
U 1020-045 J1022-0445 10 22 44.211082 -04 45 24.68179   8.69  65.12 -0.941   2  0.09                   X  
C 1020-097 J1022-0958 10 22 57.517662 -09 58 22.59369   2.29   4.10 -0.770  17  0.11  0.07  0.18  0.10 X/S
C 1023-049 J1025-0509 10 25 45.422958 -05 09 54.13189   1.24   2.35 -0.482  19  0.16  0.10  0.10 <0.06 X/S
C 1023+747 J1027+7428 10 27 24.146863 +74 28 26.09801   1.82   0.78 -0.071  50  0.16  0.13  0.13  0.09 X/S
C 1025+242 J1028+2401 10 28 21.259932 +24 01 21.77329   0.78   1.80 -0.040  32  0.11  0.09  0.21  0.12 X/S
U 1026-179 J1028-1812 10 28 35.877679 -18 12 15.90409  14.66  59.85 -0.290   2                         X  
C 1029-041 J1031-0423 10 31 55.001835 -04 23 52.86899   0.56   1.08  0.652  59  0.20 <0.06  0.24  0.17 X/S
N 1029-137 J1032-1400 10 32 06.226652 -14 00 19.46715   3.77   5.13  0.423  10  0.13 <0.06  0.11 <0.06 X/S
C 1035+046 J1037+0424 10 37 39.339575 +04 24 01.74549   0.53   0.86  0.390  53  0.18  0.10  0.19  0.12 X/S
C 1035+430 J1038+4244 10 38 18.190525 +42 44 42.76087   0.76   0.75 -0.383  40  0.25  0.22  0.11 <0.06 X/S
C 1038+212 J1041+2101 10 41 27.102874 +21 01 41.46377   4.14   2.88  0.535  15  0.11        0.17  0.07 X/S
C 1044+007 J1047+0029 10 47 06.864216 +00 29 37.08309   2.94   3.61 -0.541  10  0.11        0.10  0.08 X  
U 1055+285 J1058+2817 10 58 29.895814 +28 17 46.22819  34.04  31.57  0.968   2  0.07        0.08       X  
C 1059+229 J1102+2241 11 02 03.144441 +22 41 56.12602   0.65   0.95 -0.465  43  0.17 <0.06  0.24  0.11 X/S
C 1103-267 J1105-2659 11 05 59.018503 -26 59 33.11561   1.68   2.76 -0.271  10  0.12  0.10             X  
C 1103+284 J1106+2812 11 06 07.261727 +28 12 47.06508   0.35   0.62  0.191  72  0.23  0.14  0.22  0.14 X/S
C 1106+084 J1108+0811 11 08 37.498836 +08 11 01.58613   0.67   1.25 -0.636  47  0.13  0.13  0.10       X  
C 1109+076 J1112+0724 11 12 09.558543 +07 24 49.11820   0.37   0.49  0.045  74  0.22  0.19  0.18  0.14 X/S
N 1109+353 J1112+3503 11 12 33.246430 +35 03 39.23050   6.27   6.02  0.039  36              0.10  0.07 S  
C 1109+350 J1112+3446 11 12 38.769142 +34 46 39.10940   0.48   0.71 -0.328  71  0.17  0.09  0.23  0.16 X/S
N 1116+227 J1119+2226 11 19 30.317683 +22 26 49.37224   7.14   3.65  0.257   6  0.10        0.07       X  
C 1119-069 J1121-0711 11 21 42.122942 -07 11 06.34065   0.39   0.77 -0.090  67  0.24  0.20  0.19  0.14 X/S
N 1119-044 J1121-0442 11 21 43.114389 -04 42 36.15283   4.95   9.05  0.791  10  0.11        0.19       X/S
N 1120-274 J1122-2742 11 22 56.409993 -27 42 48.46118   2.37   5.64  0.703  22  0.17        0.67  0.14 X/S
C 1121-200 J1123-2020 11 23 33.543512 -20 20 13.04013   1.48   2.38  0.539  33  0.12  0.07             X  
C 1121-147 J1124-1501 11 24 02.565704 -15 01 58.94620   1.35   2.22  0.452  28  0.14 <0.06  0.23  0.18 X/S
C 1124+067 J1126+0625 11 26 53.145958 +06 25 56.94094   0.89   1.07 -0.130  37  0.21  0.07  0.39  0.20 X/S
N 1124-056 J1126-0555 11 26 57.523294 -05 55 52.78552   5.89  15.64  0.063   4              0.20  0.10 X/S
U 1129-161 J1131-1628 11 31 36.747750 -16 28 33.46541  11.69  28.43  0.598   2  0.09        0.08       X/S
C 1130+005 J1133+0015 11 33 03.030022 +00 15 48.98041   0.34   0.42 -0.062  88  0.38  0.26  0.31  0.20 X/S
U 1131-088 J1133-0905 11 33 35.993192 -09 05 23.40498   5.88  10.73 -0.585   4  0.11        0.11 <0.06 X  
C 1133-041 J1135-0428 11 35 58.234981 -04 28 27.88716   0.27   0.46 -0.080  90  0.38  0.35  0.27  0.24 X/S
C 1133+344 J1136+3407 11 36 27.343927 +34 07 39.48432   0.38   0.57 -0.116  90  0.24  0.21  0.20  0.17 X/S
N 1137-272 J1140-2730 11 40 10.597572 -27 30 40.67681   4.51  14.53  0.684  11  0.12  0.08  0.14  0.12 X/S
C 1138-277 J1140-2800 11 40 51.369053 -28 00 38.73847   2.26   3.88  0.730  20  0.11  0.08  0.08  0.12 X  
N 1138-120 J1141-1216 11 41 24.197067 -12 16 38.64062   3.33   5.15  0.684  10  0.12        0.11       X  
C 1139+160 J1142+1547 11 42 07.735939 +15 47 54.17949   0.96   1.65 -0.496  29  0.13  0.08  0.17  0.09 X/S
C 1141+011 J1144+0054 11 44 08.713760 +00 54 36.33531   1.06   1.57 -0.143  33  0.15 <0.06  0.32  0.19 X/S
U 1142+422 J1145+4155 11 45 31.159772 +41 55 47.50888  49.15  22.10 -0.574   3              0.08 <0.06 S  
C 1145-005 J1148-0046 11 48 07.191822 -00 46 45.67403   2.49   4.93 -0.733  11  0.09        0.14  0.07 X/S
C 1146+286 J1149+2824 11 49 08.905515 +28 24 34.89415   0.36   0.58  0.048  86  0.23  0.14  0.25  0.16 X/S
C 1147+067 J1150+0630 11 50 32.729077 +06 30 29.41994   0.57   0.85 -0.153  52  0.17  0.07  0.26  0.23 X/S
C 1150+334 J1152+3307 11 52 51.910130 +33 07 18.76447   0.54   1.20 -0.014  45  0.17  0.09  0.23  0.17 X/S
C 1150-050 J1152-0519 11 52 55.491517 -05 19 48.53572   1.53   2.14 -0.013  26  0.14  0.07  0.14  0.07 X/S
C 1153-100 J1155-1017 11 55 45.551444 -10 17 52.24444   1.34   2.21 -0.580  25  0.14 <0.06  0.09  0.07 X  
C 1156+101 J1159+0954 11 59 11.866837 +09 54 46.98855   0.60   0.97  0.041  55  0.14  0.11  0.08       X  
C 1157+532 J1200+5300 12 00 11.384291 +53 00 46.87748   1.13   0.71 -0.219  71  0.15  0.11  0.09       X  
C 1158+007 J1201+0028 12 01 23.250820 +00 28 28.31573   0.77   1.88 -0.713  33  0.13  0.12  0.13  0.12 X/S
C 1159+148 J1201+1431 12 01 44.268876 +14 31 36.44912   0.38   0.42  0.093  89  0.46  0.27  0.41  0.35 X/S
C 1204-267 J1207-2703 12 07 28.352288 -27 03 10.08355   2.03   3.48 -0.575  24  0.17 <0.06  0.24  0.11 X/S
N 1205-140 J1208-1421 12 08 23.295280 -14 21 42.26636   4.95  13.90 -0.905   8  0.08  0.09             X  
C 1205+011 J1208+0054 12 08 33.654244 +00 54 21.92399   2.86   4.53 -0.300   8  0.12 <0.06  0.23  0.12 X/S
N 1210-246 J1213-2453 12 13 29.689208 -24 53 12.92477  19.72  60.60  0.889   2  0.08        0.10  0.07 X/S
N 1216-217 J1218-2159 12 18 58.737177 -21 59 46.18796  30.49  17.03  0.244  22              0.14       S  
C 1217+662 J1219+6600 12 19 35.794153 +66 00 31.84549   1.84   1.10 -0.316  42  0.13  0.07  0.09  0.06 X  
N 1224+439 J1226+4340 12 26 57.904498 +43 40 58.44328   5.58  10.15 -0.792   7  0.09  0.08  0.12  0.09 X/S
C 1225+498 J1227+4932 12 27 55.724714 +49 32 56.04595   0.51   0.69 -0.045  73  0.20  0.16  0.27  0.22 X/S
C 1225+028 J1228+0232 12 28 19.256687 +02 32 29.39548   0.45   0.72 -0.152  55  0.16  0.14  0.15  0.14 X/S
N 1227+274 J1229+2711 12 29 34.247889 +27 11 56.39168   5.80  26.31 -0.835   3  0.09  0.12  0.09 <0.06 X  
N 1229-123 J1231-1236 12 31 50.265411 -12 36 37.08405  17.26   7.48 -0.183  53              0.18  0.08 S  
C 1229-099 J1232-1015 12 32 15.859805 -10 15 25.16812   1.42   2.41 -0.098  22  0.15  0.09  0.12  0.07 X/S
C 1235+208 J1237+2034 12 37 56.590949 +20 34 18.85001   0.95   1.09  0.554  40  0.18        0.24  0.17 X/S
N 1238-110 J1240-1121 12 40 37.342269 -11 21 24.79763  17.17   7.37  0.099  68  0.09        0.15  0.10 S  
U 1239+328 J1242+3233 12 42 06.158858 +32 33 18.40119  25.52  76.24  0.984   2                         X  
U 1241+735 J1243+7315 12 43 11.217781 +73 15 59.23242  75.17  25.68  0.259   2  0.09        0.10  0.08 X/S
N 1241+176 J1244+1721 12 44 10.824850 +17 21 04.50770   7.87   5.43 -0.684  40              0.26       S  
C 1241-262 J1244-2633 12 44 14.641961 -26 33 25.00068   0.47   1.18  0.121  57  0.18  0.11  0.24  0.20 X/S
C 1247+166 J1250+1621 12 50 09.227080 +16 21 21.46235   2.16   2.00  0.008  21  0.12        0.22  0.14 X/S
C 1247+139 J1250+1343 12 50 28.218092 +13 43 40.38662   0.82   1.35 -0.338  35  0.12 <0.06  0.10 <0.06 X  
C 1247+025 J1250+0216 12 50 32.580787 +02 16 32.17387   0.36   0.50 -0.026  81  0.57  0.23  0.71  0.29 X/S
C 1248-170 J1251-1717 12 51 14.475103 -17 17 13.15900   0.37   0.79 -0.281  66  0.28  0.24  0.17  0.12 X/S
C 1251-130 J1254-1317 12 54 31.468274 -13 17 16.21594   0.71   2.04  0.409  23  0.15  0.10  0.12 <0.06 X/S
C 1252+028 J1254+0233 12 54 45.466540 +02 33 28.96340   0.99   1.63  0.255  29  0.13  0.07  0.16  0.08 X/S
C 1253-216 J1256-2155 12 56 25.511003 -21 55 21.14191   1.62   2.64 -0.279  16  0.20        0.14       X  
C 1258+145 J1300+141B 13 00 41.037033 +14 17 29.41458   1.10   1.64  0.285  16                         X  
C 1259+468 J1301+4634 13 01 32.606266 +46 34 02.93938   0.68   0.84  0.265  55  0.13  0.09  0.12  0.10 X/S
C 1312+126 J1315+1220 13 15 01.852880 +12 20 52.63814   1.13   2.24 -0.808  35  0.15  0.08  0.19  0.10 X/S
U 1314+677 J1316+6726 13 16 27.209707 +67 26 24.19668 126.34  92.14 -0.247   2  0.09                   S  
C 1315+415 J1317+4115 13 17 39.193783 +41 15 45.61792   3.39   3.60  0.535  17  0.14        0.27 <0.06 X/S
U 1315+047 J1318+0430 13 18 29.642085 +04 30 10.02135   2.80  10.24 -0.062   4  0.08        0.08       X  
N 1316+109 J1319+1039 13 19 03.290106 +10 39 35.19544   7.45   5.22  0.343  41              0.17 <0.06 S  
C 1320+394 J1322+3912 13 22 55.664454 +39 12 07.95166   0.64   0.89  0.447  47  0.15 <0.06  0.18  0.13 X/S
U 1320-140 J1323-1420 13 23 25.855168 -14 20 13.95796  20.32  32.24  0.345   6              0.09  0.10 S  
U 1324-047 J1326-0500 13 26 54.614009 -05 00 58.97613   3.11   4.13 -0.133   7  0.11  0.07  0.09 <0.06 X  
N 1330+300 J1332+2949 13 32 20.552098 +29 49 45.93923   6.56   6.78 -0.539  34              0.10  0.07 S  
C 1329-137 J1332-1402 13 32 30.928203 -14 02 13.19020   1.97   3.11  0.804  17  0.10 <0.06  0.09       X  
C 1329-126 J1332-1256 13 32 39.251457 -12 56 15.34305   0.72   1.50  0.331  25  0.18  0.16  0.12  0.08 X/S
U 1333+034 J1336+0314 13 36 31.442430 +03 14 23.49738  62.44  40.60  0.930   3              0.09  0.07 S  
C 1333-186 J1336-1852 13 36 34.393339 -18 52 41.67484   0.49   0.99  0.192  53  0.19  0.07  0.30  0.24 X/S
N 1339+696 J1340+6923 13 40 48.004054 +69 23 22.73969  14.19   5.39  0.127  41              0.18  0.07 S  
C 1341-171 J1344-1723 13 44 14.402462 -17 23 40.39616   0.30   0.55 -0.095  80  0.41  0.33  0.28  0.19 X/S
C 1343+451 J1345+4452 13 45 33.172463 +44 52 59.57304   0.39   0.52 -0.006  82  0.27  0.20  0.22  0.16 X/S
C 1343+073 J1345+0706 13 45 49.314782 +07 06 31.12164   0.81   1.35  0.221  37  0.12  0.08  0.18  0.12 X/S
C 1346-109 J1349-1110 13 49 03.193007 -11 10 00.82102   0.94   1.79 -0.085  49  0.14  0.11  0.09       X  
C 1347-163 J1350-1634 13 50 36.143973 -16 34 49.51727   1.05   1.97  0.020  45  0.16 <0.06  0.08       X  
C 1349-275 J1352-2745 13 52 28.046302 -27 45 07.13703   1.77   4.61 -0.497  14  0.12  0.10  0.18  0.13 X/S
C 1351+021 J1353+0151 13 53 51.584429 +01 51 53.88820   0.92   1.65  0.456  33  0.14  0.10  0.15  0.07 X  
C 1353-171 J1356-1724 13 56 06.953050 -17 24 31.81792   1.21   2.40 -0.464  37  0.15 <0.06  0.12       X  
C 1354-107 J1356-1101 13 56 46.831942 -11 01 29.22251   4.55   3.81  0.753  16  0.12  0.09  0.21 <0.06 X/S
C 1355+115 J1358+1119 13 58 22.419676 +11 19 32.91845   0.66   1.03 -0.136  44  0.16  0.08  0.16  0.11 X/S
C 1356+478 J1358+4737 13 58 40.666369 +47 37 58.31082   0.88   0.79  0.041  46  0.23 <0.06  0.61  0.21 X/S
N 1357+559 J1359+5544 13 59 05.744640 +55 44 29.37338   8.78   5.64 -0.289  39  0.06        0.13  0.07 S  
N 1358+046 J1400+0425 14 00 48.444856 +04 25 30.89303  30.74  16.99  0.840   2  0.09        0.11       X  
N 1400+588 J1401+5835 14 01 45.698951 +58 35 42.26801  33.49  12.33  0.799   2  0.08        0.09 <0.06 X  
C 1400+162 J1402+1559 14 02 44.513423 +15 59 56.67355   3.44   3.84 -0.698  11  0.10 <0.06  0.10       X  
C 1402+077 J1404+0728 14 04 32.992335 +07 28 46.96436   0.54   0.83  0.545  53  0.19 <0.06  0.22  0.14 X/S
U 1408+008 J1411+0036 14 11 07.830863 +00 36 07.27606  47.33  58.46 -0.590   3              0.07       S  
C 1409+373 J1411+3705 14 11 14.516146 +37 05 35.62405   0.61   0.95 -0.661  61  0.14  0.10  0.16  0.10 X/S
N 1412-279 J1415-2809 14 15 04.485962 -28 09 54.40093   6.18  16.12  0.029   5  0.11 <0.06  0.14  0.09 X  
U 1412+087 J1415+0832 14 15 18.623634 +08 32 17.22185  13.11   5.80  0.131   2              0.06       X  
C 1412-097 J1415-0955 14 15 20.833927 -09 55 58.32910   1.70   3.50  0.699  19  0.11 <0.06  0.12       X  
C 1413-168 J1416-1705 14 16 34.369802 -17 05 45.73442   0.54   1.15 -0.200  47  0.17  0.07  0.23  0.16 X/S
N 1419+104 J1421+1013 14 21 44.557699 +10 13 57.03618  11.13  12.91  0.604  11              0.12 <0.06 S  
C 1419-229 J1422-2308 14 22 37.106352 -23 08 30.13503   1.33   1.86 -0.170  88  0.26  0.22  0.07       X  
U 1421+048 J1424+0435 14 24 07.420554 +04 35 42.68585  36.44  69.64 -0.005   2  0.08        0.09       S  
C 1421-138 J1424-1407 14 24 16.035029 -14 07 02.99616   1.53   2.33  0.222  16  0.17  0.09  0.13  0.07 X/S
C 1436+214 J1439+2114 14 39 08.902341 +21 14 50.82249   1.47   1.46  0.306  17  0.16  0.10  0.09 <0.06 X/S
U 1437+061 J1440+0556 14 40 19.651476 +05 56 58.36273   5.93  18.47 -0.003   2  0.07                   X  
C 1438+021 J1440+0157 14 40 59.495860 +01 57 44.15231   0.38   0.54  0.075  77  0.22  0.14  0.23  0.13 X/S
C 1438-151 J1441-1523 14 41 45.417256 -15 23 36.26527   0.64   1.46 -0.251  35  0.13  0.10  0.14  0.11 X/S
U 1442-245 J1445-2444 14 45 43.927500 -24 44 49.94630   3.62   5.11 -0.462   2                         X  
N 1448-232 J1451-2329 14 51 02.509496 -23 29 31.08988   4.00  13.28 -0.800  13  0.14        0.36  0.14 X/S
C 1451+352 J1453+3505 14 53 18.545326 +35 05 39.36509   0.88   1.57 -0.055  24  0.12  0.08  0.14  0.10 X/S
C 1450-251 J1453-2522 14 53 44.218975 -25 22 47.50346   0.50   1.21 -0.417  57  0.24  0.11  0.20  0.16 X/S
C 1451+106 J1453+1025 14 53 44.241096 +10 25 57.56435   0.56   0.80  0.022  56  0.17 <0.06  0.35  0.18 X/S
N 1451+094 J1453+0915 14 53 59.732298 +09 15 43.32986   4.71   5.83 -0.355   5  0.08 <0.06  0.10 <0.06 X/S
N 1452+301 J1454+2955 14 54 32.297587 +29 55 58.03487   7.76  12.52  0.266   5  0.09        0.10  0.07 X/S
C 1455+098 J1457+0938 14 57 52.531863 +09 38 16.54977   2.65   4.04 -0.454  12  0.12        0.25  0.08 X/S
C 1456-179 J1459-1810 14 59 28.763143 -18 10 45.18813   1.09   2.12 -0.661  40  0.14  0.09             X  
C 1457+449 J1459+4442 14 59 35.458072 +44 42 07.91957   0.48   0.72  0.292  67  0.18  0.10  0.16  0.12 X/S
C 1457-237 J1500-2358 15 00 51.889216 -23 58 20.18481   1.33   5.13 -0.205  21  0.17 <0.06  0.18  0.10 X/S
C 1459-149 J1502-1508 15 02 25.017479 -15 08 52.51987   0.52   1.24 -0.200  42  0.15  0.10  0.15  0.11 X/S
C 1500+045 J1503+0419 15 03 28.887710 +04 19 48.99191   0.45   0.74 -0.349  72  0.18  0.13  0.18  0.13 X/S
C 1504+127 J1507+1236 15 07 21.758130 +12 36 29.07618   0.45   0.72 -0.195  59  0.17  0.11  0.18  0.14 X/S
C 1505-156 J1508-1548 15 08 35.701576 -15 48 31.53191   0.34   0.69 -0.275  87  0.34  0.27  0.27  0.22 X/S
C 1506-074 J1509-0735 15 09 20.553555 -07 35 48.17574   1.13   1.53  0.307  31  0.19 <0.06  0.32  0.14 X/S
C 1512+030 J1514+0252 15 14 34.734477 +02 52 48.50888   0.43   0.64  0.252  56  0.26  0.16  0.18  0.07 X/S
N 1514-261 J1517-2618 15 17 26.622403 -26 18 18.96595   3.26   6.90  0.227  11  0.10 <0.06             X  
C 1517-116 J1519-1151 15 19 44.784034 -11 51 44.52683   0.38   0.79  0.196  68  0.23  0.10  0.38  0.28 X/S
C 1523-042 J1526-0425 15 26 15.014682 -04 25 10.05953   1.26   2.03  0.535  30  0.13 <0.06  0.19 <0.06 X/S
C 1529-271 J1532-2716 15 32 02.571682 -27 16 37.91878   0.46   1.16 -0.499  50  0.26  0.19  0.17  0.13 X/S
C 1529-131 J1532-1319 15 32 45.374757 -13 19 10.08670   0.34   0.60 -0.164  67  0.38  0.34  0.19  0.11 X/S
C 1531-221 J1534-2218 15 34 23.527933 -22 18 54.34321   1.35   3.02 -0.354  33  0.11 <0.05  0.20  0.11 X/S
C 1541+835 J1535+8326 15 35 56.126425 +83 26 15.24744   5.90   0.82 -0.690  49  0.18  0.12  0.16  0.12 X/S
C 1534-152 J1537-1527 15 37 41.573115 -15 27 12.49967   0.26   0.47 -0.399 159  0.26  0.19  0.33  0.31 X/S
C 1536+057 J1539+0534 15 39 05.206157 +05 34 38.43163   0.71   1.28 -0.331  44  0.12  0.07  0.10       X  
C 1537+312 J1539+3104 15 39 16.174381 +31 04 07.67462   0.72   0.81 -0.232  52  0.18  0.07  0.14  0.09 X/S
C 1537-082 J1540-0823 15 40 03.152444 -08 23 25.50253   2.45   3.16  0.079  15  0.11        0.18  0.11 X/S
C 1539-111 J1542-1118 15 42 00.034281 -11 18 52.90561   1.47   2.27  0.035  30  0.12        0.13  0.08 X/S
C 1541-230 J1544-2312 15 44 14.178030 -23 12 01.34687   2.18   4.88  0.823  20  0.12        0.26  0.13 X/S
C 1544+541 J1545+5400 15 45 43.825756 +54 00 42.75977   1.49   1.53 -0.104  28  0.10  0.08  0.13  0.11 X/S
C 1544-095 J1547-0943 15 47 41.285695 -09 43 33.00120   1.07   1.81 -0.299  32  0.16  0.07  0.18  0.06 X/S
C 1547-054 J1550-0538 15 50 29.847480 -05 38 11.01596   1.50   2.05  0.249  29  0.12        0.23  0.14 X/S
C 1549+089 J1552+0850 15 52 03.261631 +08 50 47.33584   0.61   0.97 -0.350  43  0.15  0.13  0.12  0.07 X/S
U 1549-242 J1552-2425 15 52 05.522424 -24 25 20.80064   4.71  15.54 -0.582   5  0.10  0.09             X  
C 1554+185 J1556+1825 15 56 54.816439 +18 25 13.57548   0.73   1.08 -0.164  44  0.11  0.10  0.10  0.08 X  
C 1555+030 J1557+0253 15 57 52.763421 +02 53 27.87933   1.74   4.61 -0.471  17  0.11  0.07  0.14  0.09 X/S
N 1558+595 J1559+5924 15 59 01.703475 +59 24 21.84185  18.43   8.36  0.574   6  0.07        0.15 <0.06 X/S
C 1557-053 J1559-0531 15 59 49.642312 -05 31 22.56787   0.85   1.61 -0.244  72  0.16  0.14  0.08  0.08 X  
C 1559+140 J1601+1357 16 01 54.537220 +13 57 10.76378   1.70   2.69  0.014  20  0.12        0.23  0.07 X/S
C 1602+195 J1604+1926 16 04 49.993766 +19 26 20.94194   0.96   1.29  0.132  35  0.13 <0.06  0.29  0.16 X/S
C 1604+183 J1606+1814 16 06 16.027840 +18 14 59.81857   0.56   1.07 -0.677  57  0.15  0.14  0.17  0.14 X/S
N 1606-219 J1609-2205 16 09 34.932752 -22 05 46.60989   3.17   5.89 -0.421  14  0.13        0.18  0.09 X/S
N 1606-056 J1609-0547 16 09 38.750005 -05 47 24.57779   5.09   9.98 -0.331   5  0.10        0.12  0.08 X/S
C 1614+466 J1616+4632 16 16 03.766747 +46 32 25.23972   0.51   0.67  0.203  65  0.18  0.15  0.14  0.10 X/S
C 1614-112 J1617-1122 16 17 05.994838 -11 22 38.61910   1.15   2.78  0.152  14  0.15  0.14  0.08 <0.06 X/S
N 1614+042 J1617+0408 16 17 13.588986 +04 08 41.69656   7.05   7.69 -0.431   5  0.09 <0.06  0.07       X/S
C 1616-181 J1619-1817 16 19 16.681167 -18 17 21.70157   0.60   1.28 -0.534  45  0.25  0.13  0.22  0.07 X/S
N 1621+013 J1623+0115 16 23 43.253824 +01 15 17.17052   2.00   6.23 -0.046   2              0.11  0.07 X  
C 1626-005 J1628-0041 16 28 48.467711 -00 41 39.70444   1.00   1.75  0.058  40  0.09        0.18  0.13 X/S
C 1626-172 J1629-1720 16 29 16.769134 -17 20 42.76322   1.33   4.13 -0.456  22  0.11  0.08             X  
C 1628+071 J1630+0701 16 30 41.817141 +07 01 09.10689   2.02   2.10  0.091  16  0.13  0.07  0.10 <0.06 X/S
C 1630-107 J1632-1052 16 32 50.109736 -10 52 31.99606   2.77   4.51 -0.569  16  0.12 <0.06  0.15       X/S
C 1630-004 J1632-003A 16 32 57.681364 -00 33 21.07679   0.92   2.56 -0.300  28  0.16 <0.06  0.22  0.12 X/S
U 1630+163 J1632+1615 16 32 58.106427 +16 15 57.04435  24.21  16.61  0.832   6              0.09       S  
C 1630-258 J1633-2557 16 33 28.890633 -25 57 35.47440   1.37   3.31  0.210  32  0.14 <0.06  0.15  0.09 X/S
C 1633-131 J1636-1315 16 36 15.860971 -13 15 32.69441   1.13   1.79  0.179  37  0.15        0.22       X/S
N 1637+166 J1639+1632 16 39 42.137000 +16 32 21.75315   5.97  12.93  0.216   4  0.09  0.07  0.08       X  
C 1637-001 J1640-0011 16 40 10.586194 -00 11 47.54421   0.64   1.08  0.004  43  0.17  0.11  0.14  0.10 X/S
N 1638+118 J1640+1144 16 40 58.893447 +11 44 04.21565  10.47   5.27  0.811   8  0.10  0.06  0.09       X  
C 1639-287 J1642-2849 16 42 59.373152 -28 49 57.93622   2.10   3.84  0.722  37  0.15  0.07  0.11       X  
C 1643+007 J1646+0042 16 46 06.972331 +00 42 27.27896   0.70   1.36 -0.069  39  0.11  0.09             X  
N 1645-262 J1649-2620 16 49 04.315239 -26 20 08.62756   6.99  25.45  0.336   4  0.10  0.10  0.12       X/S
C 1649+216 J1651+2135 16 51 37.844113 +21 35 24.65592   2.48   2.61 -0.392  12  0.10 <0.06  0.08 <0.06 X  
C 1653+426 J1655+4233 16 55 18.794986 +42 33 39.82355   0.45   0.69 -0.317  80  0.17  0.14  0.16  0.12 X/S
C 1656+602 J1656+6012 16 56 48.244963 +60 12 16.43462   0.60   0.52  0.043  80  0.24  0.20  0.21  0.14 X/S
C 1654-199 J1657-2004 16 57 33.334718 -20 04 34.98247   0.56   1.25 -0.145  64  0.18  0.09  0.20  0.06 X/S
C 1657+022 J1659+0213 16 59 44.997252 +02 13 07.04306   0.82   2.04 -0.716  42  0.14  0.09  0.22  0.16 X/S
C 1658-189 J1701-1903 17 01 26.894264 -19 03 31.57432   0.73   1.79 -0.029  29  0.16  0.12  0.14  0.08 X/S
C 1701+016 J1704+0134 17 04 07.489114 +01 34 08.47475   1.23   1.39  0.001  32  0.17  0.06  0.27  0.14 X/S
C 1704+122 J1706+1208 17 06 20.497501 +12 08 59.79433   0.77   0.93  0.291  43  0.16 <0.06  0.18  0.10 X/S
C 1704+099 J1706+0953 17 06 36.727326 +09 53 59.63757   0.68   1.05 -0.258  45  0.15  0.09  0.24  0.13 X/S
C 1705+188 J1707+1846 17 07 53.747508 +18 46 39.02086   0.58   0.91 -0.640  51  0.19  0.11  0.26  0.14 X/S
C 1708-250 J1711-2509 17 11 23.102284 -25 09 01.56251   1.37   1.95 -0.109  59  0.16  0.15             X  
C 1710+542 J1711+5411 17 11 40.504755 +54 11 45.13469   0.50   0.60 -0.326  82  0.20  0.17  0.16  0.13 X/S
C 1709-182 J1712-1820 17 12 31.697282 -18 20 02.76712   1.14   3.58 -0.218  25  0.12  0.06  0.19  0.11 X/S
C 1711-208 J1714-2053 17 14 32.512984 -20 53 54.29069   1.22   2.94 -0.171  27  0.09  0.06  0.10       X/S
C 1714+193 J1717+1917 17 17 01.165945 +19 17 40.65599   0.42   0.57 -0.322  86  0.20  0.16  0.21  0.16 X/S
C 1715-287 J1718-2850 17 18 49.379612 -28 50 41.10246   1.74   3.49  0.615  34  0.24  0.13  0.22       X/S
C 1717+490 J1719+4858 17 19 14.492542 +48 58 49.42674   0.98   0.67 -0.294  89  0.16  0.13             X  
C 1718+481 J1719+4804 17 19 38.249555 +48 04 12.24846   1.39   1.17 -0.004  30  0.12  0.06  0.10  0.07 X/S
C 1723+658 J1723+6547 17 23 14.138139 +65 47 46.17846   2.20   1.48 -0.370  33  0.14  0.09  0.23  0.20 X/S
C 1723+051 J1726+0504 17 26 24.783456 +05 04 42.67449   1.31   1.86  0.143  25  0.12  0.06  0.11 <0.06 X/S
C 1724+322 J1726+3213 17 26 35.124675 +32 13 23.02215   0.35   0.60 -0.286  72  0.26  0.21  0.13  0.09 X/S
C 1724+066 J1726+0639 17 26 44.945295 +06 39 18.50994   0.35   0.46 -0.077  90  0.23  0.18  0.25  0.18 X/S
C 1732+081 J1735+0808 17 35 10.445524 +08 08 31.06342   0.48   0.75  0.316  55  0.19  0.07  0.19  0.08 X/S
C 1732-059 J1735-0559 17 35 26.784516 -05 59 50.21556   1.28   2.46 -0.154  24  0.17  0.08  0.50  0.14 X/S
C 1735-150 J1738-1503 17 38 11.635566 -15 03 00.59735   0.56   1.14 -0.605  59  0.20  0.12  0.33  0.22 X/S
C 1738+032 J1740+0311 17 40 37.199012 +03 11 47.83893   1.67   1.46 -0.160  32  0.09        0.34  0.14 X/S
C 1739-152 J1742-1517 17 42 11.662879 -15 17 29.15978   0.44   1.14 -0.200  44  0.18  0.10  0.21  0.05 X/S
C 1741+196 J1743+1935 17 43 57.832634 +19 35 09.01761   2.08   1.39  0.201  28  0.13  0.07  0.15  0.07 X/S
C 1744+260 J1746+2603 17 46 48.278898 +26 03 20.35440   0.38   0.68 -0.300  65  0.22  0.09  0.28  0.17 X/S
C 1748-198 J1751-1950 17 51 41.343796 -19 50 47.50656   1.09   2.01  0.327  44  0.14 <0.06  0.07       X  
C 1753+731 J1752+7311 17 52 11.692491 +73 11 20.54488   2.04   0.80  0.345  48  0.14  0.10  0.13  0.12 X/S
C 1749+062 J1752+0611 17 52 14.668751 +06 11 48.15504   0.37   0.52 -0.115  75  0.26  0.22  0.31  0.11 X/S
C 1756+061 J1758+0610 17 58 34.117623 +06 10 32.97014   0.77   1.71 -0.743  43  0.13  0.12  0.14  0.09 X/S
C 1803+172 J1805+1714 18 05 47.436368 +17 14 55.92170   0.46   0.63 -0.064  74  0.26  0.23  0.16  0.12 X/S
C 1805+310 J1807+3106 18 07 31.758191 +31 06 21.57647   0.74   0.65 -0.224  85  0.17  0.15  0.09  0.06 X  
C 1805+220 J1807+2204 18 07 38.806148 +22 04 56.41136   0.42   0.67 -0.213  75  0.21  0.07  0.18  0.15 X/S
N 1815+034 J1817+0328 18 17 39.109985 +03 28 57.67155   8.89   9.44 -0.262  24              0.11       S  
C 1821+114 J1824+1127 18 24 03.947984 +11 27 37.69974   1.33   2.61 -0.681  28  0.13  0.06  0.14 <0.06 X/S
C 1824+578 J1825+5753 18 25 41.598707 +57 53 05.95772   2.48   1.46  0.338  28  0.13 <0.06  0.12 <0.06 X/S
C 1823-294 J1826-2924 18 26 20.599129 -29 24 24.95177   0.44   1.06  0.390 115  0.38  0.20  0.32  0.06 X/S
C 1826+052 J1829+0518 18 29 21.260581 +05 18 13.14422   0.77   1.08  0.176  49  0.13 <0.06             X  
C 1831+050 J1834+0506 18 34 27.311501 +05 06 03.96563   2.18   2.27 -0.048  22  0.16  0.07  0.15       X/S
C 1833+240 J1835+2407 18 35 46.272499 +24 07 50.82984   0.32   0.60 -0.252 118  0.12  0.10  0.11  0.08 X/S
U 1841+128 J1844+1254 18 44 07.238751 +12 54 57.74499   3.68   7.76 -0.440   2                         X  
N 1841+116 J1844+1140 18 44 18.018322 +11 40 24.42792   7.60   5.88 -0.696  34              0.17  0.08 S  
C 1842-220 J1845-2200 18 45 39.902835 -22 00 36.57988   1.40   2.17 -0.575  72  0.12  0.08  0.08       X  
C 1851+331 J1853+3310 18 53 26.787230 +33 10 56.13330   0.73   1.11 -0.515  39  0.15  0.11  0.09  0.07 X/S
C 1851-157 J1854-1539 18 54 04.332070 -15 39 13.20064   0.40   0.81  0.282  97  0.20  0.09  0.23 <0.06 X/S
C 1858-212 J1901-2112 19 01 04.453955 -21 12 01.16666   1.37   2.06  0.103  50  0.16  0.11  0.10       X  
C 1905+222 J1908+2222 19 08 06.210801 +22 22 34.14837   0.35   0.64 -0.089  80  0.20  0.11  0.20  0.16 X/S
C 1909-194 J1911-1921 19 11 56.519141 -19 21 50.96465   1.63   2.70  0.307  26  0.14  0.07  0.19  0.09 X/S
N 1911+013 J1914+0124 19 14 14.552887 +01 24 26.29667   7.47   5.22 -0.206  44  0.07        0.13 <0.06 S  
C 1914-154 J1916-1519 19 16 52.510997 -15 19 00.07114   0.27   0.51 -0.214 147  0.20  0.16  0.17  0.14 X/S
N 1914-212 J1917-2110 19 17 08.644408 -21 10 30.78108   5.58  11.48  0.156   8  0.10 <0.06  0.13       X/S
C 1914-194 J1917-1921 19 17 44.819322 -19 21 31.60952   0.39   0.90 -0.451  69  0.27  0.20  0.31  0.21 X/S
C 1917+495 J1918+4937 19 18 45.579590 +49 37 56.03400   0.59   0.70 -0.350  66  0.17  0.12  0.16  0.09 X/S
N 1917-248 J1920-2445 19 20 14.430897 -24 45 05.80337   2.93   5.56  0.091  14  0.12 <0.06  0.13  0.10 X  
U 1918+019 J1921+0204 19 21 06.422390 +02 04 34.07090  10.51  12.54  0.057   2  0.07 <0.06             X  
C 1923-101 J1926-1005 19 26 26.966872 -10 05 51.96143   2.98   4.90  0.718  18  0.12 <0.06  0.23  0.14 X/S
C 1928+770 J1926+7706 19 26 31.191080 +77 06 31.49797   4.46   1.15 -0.235  32  0.14  0.10  0.16  0.08 X/S
N 1927+090 J1929+0910 19 29 47.862876 +09 10 03.63132   9.11  15.41 -0.544   5  0.09  0.06  0.12  0.08 X/S
C 1934+615 J1934+6138 19 34 40.683350 +61 38 41.62344   0.84   0.62 -0.188  64  0.17  0.14  0.18  0.07 X/S
C 1935-179 J1938-1749 19 38 04.958271 -17 49 20.38670   0.42   0.91 -0.596  58  0.27  0.26  0.17  0.13 X/S
C 1939+429 J1940+4304 19 40 49.320039 +43 04 24.65771   1.17   0.97  0.256  39  0.15  0.09  0.18 <0.06 X/S
N 1942+722 J1941+7221 19 41 26.984232 +72 21 42.21790   8.54   5.69  0.306  10  0.10        0.16  0.09 X/S
C 1942-020 J1945-0153 19 45 22.820776 -01 53 21.83083   0.27   0.52 -0.224 155  0.18  0.13  0.20  0.13 X/S
U 1948-186 J1951-1830 19 51 28.193258 -18 30 47.62256  53.49  76.22  0.407   2              0.09       S  
U 1954+617 J1954+6153 19 54 55.982656 +61 53 58.31720 130.51  23.55 -0.634   3              0.08  0.07 S  
C 1957+386 J1959+3846 19 59 22.039276 +38 46 54.16514   0.81   0.86 -0.006  35  0.29  0.18  0.25       X/S
C 1959+241 J2001+2416 20 01 53.777953 +24 16 39.99087   0.53   0.88  0.300  57  0.20  0.11  0.17  0.07 X/S
C 2000-045 J2003-0421 20 03 24.975206 -04 21 38.42528   1.04   2.21  0.142  34  0.14 <0.06  0.09  0.16 X  
N 2004-125 J2006-1222 20 06 48.343132 -12 22 55.30221   2.34   6.02  0.629  17  0.11 <0.06  0.11  0.06 X/S
N 2005-283 J2009-2812 20 09 00.735546 -28 12 25.96200   3.37   7.67  0.559  18  0.12 <0.06  0.09       X  
N 2007+073 J2009+0727 20 09 55.507694 +07 27 13.66603   9.50  12.71 -0.868   3  0.09  0.07  0.09  0.06 X  
N 2013-273 J2016-2708 20 16 46.415927 -27 08 48.17212   5.27  15.32  0.397   8  0.11        0.17  0.10 X/S
U 2016+406 J2018+4048 20 18 28.552073 +40 48 46.52698   3.43  10.82  0.400   2                         X  
U 2015-274 J2018-2718 20 18 31.129736 -27 05 34.34387   4.97   6.79  0.717   2                         X  
N 2020-122 J2022-1204 20 22 55.154583 -12 04 04.74642   4.29   8.83  0.384   4  0.07        0.14  0.09 X/S
C 2020-015 J2023-0123 20 23 32.816389 -01 23 42.15275   0.93   1.64 -0.360  14  0.23  0.19  0.09  0.06 X/S
C 2021+003 J2024+0027 20 24 22.715019 +00 27 53.10225   0.49   0.81 -0.226  60  0.18  0.11  0.17  0.12 X/S
C 2022-289 J2025-2845 20 25 53.612839 -28 45 48.69698   0.29   0.80  0.101 145  0.32  0.21  0.25  0.20 X/S
C 2028+492 J2029+4926 20 29 39.874612 +49 26 22.14685   2.81   2.26  0.086  21  0.12        0.08       X  
U 2027-252 J2030-2506 20 30 01.649471 -25 06 36.64154  25.10  40.65  0.717   2  0.09                   X  
C 2027-052 J2030-0503 20 30 22.428394 -05 03 12.77500   0.52   0.95 -0.572  41  0.25  0.18  0.15  0.06 X/S
C 2028+368 J2030+3700 20 30 31.267517 +37 00 36.03089   4.86   3.84  0.279  13 <0.06                   X  
C 2028-264 J2031-2615 20 31 04.286354 -26 15 31.66497   1.47   2.33 -0.598  30  0.14  0.10  0.10  0.12 X  
U 2029-215 J2032-2125 20 32 54.315008 -21 25 15.80011  35.04  50.92  0.261   5              0.09  0.08 S  
C 2034-155 J2037-1522 20 37 27.937312 -15 22 00.50133   2.03   3.51 -0.166  14  0.11  0.07  0.17  0.11 X/S
C 2034-248 J2037-2438 20 37 56.674946 -24 38 32.56120   0.41   1.04 -0.144  60  0.19  0.12  0.27  0.14 X/S
U 2036-109 J2039-1046 20 39 00.710526 -10 46 41.83243  10.52  52.62  0.346   2                         X  
C 2036-034 J2039-0317 20 39 09.984972 -03 17 14.41672   1.23   2.28  0.746  37  0.12 <0.06  0.09 <0.06 X  
C 2037-172 J2040-1707 20 40 27.733564 -17 07 03.10580   0.91   1.73 -0.236  34  0.19  0.12  0.14  0.06 X/S
U 2038-274 J2041-2718 20 41 47.453318 -27 18 16.72744  12.87  44.95  0.881   2                         X  
C 2040-225 J2042-2223 20 42 57.276400 -22 23 26.91532   2.01   4.19  0.340  12  0.10        0.21  0.14 X/S
C 2041+342 J2043+3423 20 43 34.453175 +34 23 16.99467   6.15   4.20 -0.144   9  0.12        0.33       X/S
C 2043+156 J2045+1547 20 45 45.494031 +15 47 27.34014   0.74   1.00  0.302  45  0.17  0.07  0.14 <0.06 X/S
N 2044-290 J2047-2849 20 47 37.638500 -28 49 59.64638  31.64  14.24 -0.526  41              0.17  0.07 S  
C 2047-266 J2050-2628 20 50 24.693822 -26 28 18.05685   0.38   1.04 -0.060  72  0.26  0.21  0.23  0.16 X/S
U 2048+370 J2050+3714 20 50 50.734389 +37 14 33.12919 117.89 104.57 -0.943   4                         S  
U 2049+129 J2051+1308 20 51 58.221605 +13 08 56.94777   5.54   6.21  0.893   2                         X/S
N 2051+350 J2053+3515 20 53 02.547658 +35 15 21.92770   3.61   7.62 -0.357   7  0.07        0.28 <0.06 X/S
U 2101-097 J2103-0933 21 03 53.241773 -09 33 41.65947  64.50 144.24 -0.990   6              0.10  0.09 S  
C 2102+003 J2105+0033 21 05 07.715440 +00 33 25.00853   1.13   1.61  0.283  32  0.13 <0.06  0.21  0.10 X/S
C 2103+023 J2106+0231 21 06 28.148803 +02 31 37.80097   0.50   0.90 -0.109  57  0.14  0.10  0.14  0.11 X/S
N 2105-293 J2108-2911 21 08 07.400090 -29 11 17.20124  12.92  39.05  0.842   4  0.09 <0.06  0.13  0.13 X/S
C 2116+543 J2117+5431 21 17 56.484442 +54 31 32.50215   1.57   1.06  0.046  29  0.10  0.07  0.09 <0.06 X  
C 2118-037 J2120-0330 21 20 48.473604 -03 30 28.93019   0.93   1.60  0.114  34  0.12  0.08  0.13  0.09 X/S
C 2122-148 J2124-1438 21 24 55.349774 -14 38 13.31898   2.28   3.05  0.674  26  0.14 <0.06  0.16  0.06 X/S
U 2123-071 J2126-0654 21 26 19.660435 -06 54 08.90768  21.76  25.80 -0.380   6              0.09       S  
C 2132+406 J2134+4050 21 34 24.106768 +40 50 11.33286   0.83   0.57 -0.113  82  0.24  0.19  0.08       X  
C 2134+428 J2136+4301 21 36 24.006384 +43 01 42.47312   2.10   1.32 -0.135  28  0.12  0.09  0.13 <0.06 X/S
N 2136-190 J2138-1849 21 38 47.449061 -18 49 30.66902   3.07   5.16  0.098  17  0.12        0.31  0.14 X/S
C 2137+130 J2139+1316 21 39 38.140356 +13 16 13.05186   1.92   2.29  0.151  23  0.10 <0.06  0.14 <0.06 X/S
C 2137-196 J2140-1923 21 40 46.860118 -19 23 56.04123   1.49   3.00 -0.769  23  0.11  0.08  0.13  0.10 X/S
C 2139-232 J2142-2303 21 42 41.946003 -23 03 38.47693   1.72   2.90  0.149  19  0.12 <0.06  0.13  0.07 X  
C 2141+333 J2143+3337 21 43 50.135735 +33 37 10.81680   2.26   1.50  0.232  17  0.13 <0.06  0.26  0.13 X/S
U 2143-236 J2146-2326 21 46 32.393278 -23 26 33.97394   7.11  23.41 -0.682   7  0.10  0.07             X  
C 2144+042 J2146+0427 21 46 55.191964 +04 27 25.47800   0.39   0.58 -0.207  72  0.28  0.25  0.16  0.12 X/S
U 2147-186 J2150-1822 21 50 01.811262 -18 22 28.39942   2.58   7.12 -0.879   4  0.08  0.07             X  
C 2151-152 J2154-1501 21 54 07.438706 -15 01 31.47044   0.95   1.95  0.681  38  0.16  0.07  0.15  0.07 X/S
C 2153+190 J2155+1914 21 55 34.436836 +19 14 48.48698   1.44   2.04 -0.451  20  0.12  0.09  0.12  0.09 X/S
C 2153-119 J2155-1139 21 55 50.718351 -11 39 47.97898   3.60   3.90 -0.228  14  0.13        0.38  0.07 X/S
N 2153-204 J2156-2012 21 56 33.755797 -20 12 30.89017   4.63   8.32 -0.431   6  0.10        0.12       X  
N 2154-037 J2156-0333 21 56 50.156520 -03 33 27.94340  17.05   8.14  0.087  37              0.17       S  
C 2156-013 J2159-0105 21 59 34.275795 -01 05 54.89186   3.14   3.13  0.331  15  0.11        0.11 <0.06 X/S
C 2203+292 J2205+2926 22 05 46.506429 +29 26 55.13116   1.30   1.19  0.169  36  0.14 <0.06  0.16  0.06 X/S
C 2207+741 J2208+7423 22 08 23.954512 +74 23 38.34192   6.70   3.39 -0.036  17  0.11 <0.06  0.12  0.08 X/S
N 2206+178 J2208+1808 22 08 24.190889 +18 08 26.62761   2.73   3.76 -0.298   2              0.11  0.06 X  
C 2208+199 J2210+2013 22 10 51.652478 +20 13 24.05509   0.67   0.61 -0.284  81  0.40  0.36  0.08 <0.06 X  
C 2209+184 J2211+1841 22 11 53.888902 +18 41 49.86216   0.52   0.72 -0.079  58  0.21  0.10  0.15  0.11 X/S
C 2210+361 J2213+3623 22 13 10.222298 +36 23 55.18494   2.51   2.54 -0.723  16  0.09  0.07  0.08  0.07 X  
N 2211-256 J2214-2521 22 14 46.401956 -25 21 16.08775   6.39  14.80  0.256   6  0.14        0.32  0.12 X/S
C 2215+150 J2218+1520 22 18 10.913893 +15 20 35.71749   0.36   0.45 -0.481  81  0.54  0.47  0.40  0.36 X/S
N 2217+214 J2219+2141 22 19 38.521424 +21 41 12.55702   2.81   4.57 -0.037   7  0.10  0.06  0.21       X/S
C 2217+210 J2219+2120 22 19 44.175385 +21 20 53.18657   0.70   0.70 -0.166  72  0.17  0.14  0.07       X  
C 2220+134 J2222+1344 22 22 45.163170 +13 44 54.44834   0.51   0.87  0.008  61  0.18 <0.06  0.17  0.14 X/S
U 2220-163 J2223-1607 22 23 41.172234 -16 07 05.17527  22.58  28.90 -0.478   6              0.08       S  
N 2226-081 J2228-0753 22 28 52.589255 -07 53 46.86121  14.78  13.11  0.248   2  0.07        0.10       X/S
C 2227-136 J2230-1325 22 30 15.306015 -13 25 42.90114   0.46   1.01 -0.319  32  0.30  0.16  0.30  0.16 X/S
C 2228-146 J2231-1422 22 31 39.626222 -14 22 22.97150   0.80   1.93  0.316  42  0.14 <0.06  0.25  0.17 X/S
C 2233-234 J2236-2309 22 36 26.238681 -23 09 26.59668   0.43   1.13 -0.264  62  0.21  0.16  0.31  0.18 X/S
N 2234-253 J2237-2506 22 37 18.355409 -25 06 32.51896   3.21   6.48  0.452  11  0.14        0.42  0.09 X/S
C 2235+071 J2238+0724 22 38 10.395727 +07 24 13.98557   0.35   0.44 -0.020  81  0.39  0.24  0.22  0.19 X/S
C 2235+275 J2238+2749 22 38 12.873612 +27 49 52.77336   0.46   0.67 -0.320  67  0.21  0.14  0.22  0.21 X/S
C 2236-221 J2239-2153 22 39 23.716793 -21 53 15.43631   1.66   2.93 -0.718  25  0.14  0.12             X  
U 2240-064 J2243-0609 22 43 08.760884 -06 09 02.55972   3.93   7.76 -0.223   6  0.08                   X  
C 2242+257 J2244+2600 22 44 35.147314 +26 00 20.70278   1.48   1.20 -0.606  28  0.14        0.17  0.11 X/S
C 2243-081 J2245-0755 22 45 49.003795 -07 55 19.38154   0.41   0.82 -0.341  53  0.16  0.12  0.14  0.10 X/S
C 2245-091 J2247-0850 22 47 52.192960 -08 50 22.08144   2.30   4.23  0.252  13  0.10  0.07  0.19  0.10 X/S
C 2249-210 J2252-2047 22 52 28.680444 -20 47 31.53898   1.41   3.44 -0.093  26  0.14 <0.06  0.18  0.09 X/S
U 2250-281 J2252-2751 22 52 53.352388 -27 51 36.48813 126.40 289.13 -0.868   2                         S  
C 2250+323 J2253+3236 22 53 12.499792 +32 36 04.32628   0.51   0.75 -0.229  52  0.18  0.11  0.13  0.07 X/S
C 2250+023 J2253+0236 22 53 21.104425 +02 36 13.04148   1.54   2.20  0.030  17  0.16 <0.06  0.25  0.15 X/S
C 2250+008 J2253+0105 22 53 26.581340 +01 05 43.66762   1.10   1.68  0.399  31  0.12 <0.06             X  
C 2256-084 J2259-0811 22 59 00.688861 -08 11 03.04499   0.45   1.05 -0.552  53  0.15  0.12  0.20  0.14 X/S
C 2257+103 J2300+1037 23 00 18.312514 +10 37 54.08339   0.50   0.93 -0.446  60  0.15  0.13  0.14  0.11 X/S
N 2301-103 J2303-1002 23 03 57.919528 -10 02 19.21207   5.61  13.93  0.604   6  0.09        0.11  0.07 X/S
C 2304+824 J2305+8242 23 05 17.539798 +82 42 49.15613   3.91   0.99  0.131  26  0.24  0.17  0.11  0.07 X/S
C 2316+862 J2315+8631 23 15 49.820387 +86 31 43.59558  12.85   0.75  0.406  48  0.20 <0.06  0.19  0.12 X/S
C 2315+287 J2317+2902 23 17 41.561989 +29 02 22.77005   1.19   0.98 -0.460  40  0.18        0.28  0.17 X/S
C 2315-172 J2318-1659 23 18 11.361414 -16 59 29.18755   0.33   0.67 -0.041  96  0.13  0.10  0.14  0.11 X/S
C 2318+182 J2320+1829 23 20 46.775955 +18 29 25.77538   0.56   0.91  0.258  55  0.12  0.08  0.17  0.13 X/S
C 2321-065 J2323-0617 23 23 39.113748 -06 17 59.23926   0.38   0.76  0.356  63  0.17  0.09  0.24  0.16 X/S
C 2321-164 J2323-1612 23 23 44.631522 -16 12 52.12284   1.36   2.09  0.110  28  0.16 <0.06  0.19  0.09 X/S
N 2321-215 J2324-2119 23 24 28.056339 -21 19 00.50437   5.68  15.61  0.674   6  0.13        0.14  0.07 X/S
C 2325+799 J2327+8012 23 27 06.425557 +80 12 58.93468   2.01   0.57 -0.423  76  0.19  0.15  0.17  0.10 X/S
C 2325+152 J2327+1533 23 27 35.984897 +15 33 09.57496   0.57   0.80 -0.135  46  0.19  0.08  0.14  0.07 X/S
C 2325+192 J2328+1929 23 28 24.874757 +19 29 58.03006   2.99   2.42  0.607  18  0.10        0.15  0.07 X/S
N 2337-234 J2339-2310 23 39 53.577241 -23 10 39.22333   2.93   7.14  0.643  18  0.11 <0.06  0.14  0.07 X/S
C 2337-011 J2340-0053 23 40 23.670122 -00 53 26.99851   2.94   3.63  0.454  10  0.09        0.15  0.08 X/S
U 2338-295 J2341-2919 23 41 29.762679 -29 19 15.04739  11.01  25.62  0.631   3  0.08        0.09       X  
N 2340-226 J2342-2223 23 42 47.983683 -22 23 40.20001   2.54   5.21  0.064  18  0.11 <0.06  0.20  0.13 X/S
C 2341+154 J2343+1543 23 43 42.749134 +15 43 02.97843   0.89   1.74 -0.192  32  0.09  0.07  0.09  0.08 X/S
C 2341+697 J2343+7003 23 43 43.734333 +70 03 19.40689   1.83   1.13 -0.609  44  0.16  0.12  0.18  0.12 X/S
C 2344+514 J2347+5142 23 47 04.837003 +51 42 17.87655   5.32   4.02 -0.740   8  0.11  0.07  0.13  0.09 X/S
C 2345+270 J2347+2719 23 47 35.174864 +27 19 01.49375   0.36   0.63 -0.348  71  0.16  0.12  0.15  0.11 X/S
C 2345-047 J2348-0425 23 48 11.757733 -04 25 56.38129   0.26   0.47 -0.024 148  0.24  0.11  0.22  0.13 X/S
C 2347+079 J2350+0812 23 50 10.079261 +08 12 55.27853   2.59   2.66 -0.035  16  0.13        0.34  0.16 X/S
C 2349-223 J2351-2203 23 51 46.006860 -22 03 09.65875   0.47   1.15  0.087  52  0.17  0.12  0.20  0.15 X/S
C 2350+395 J2352+3947 23 52 48.907280 +39 47 56.22393   0.48   0.76 -0.192  66  0.16 <0.06  0.15  0.08 X/S
C 2354-251 J2357-2451 23 57 23.850946 -24 51 03.16357   2.04   4.42  0.618  26  0.12  0.07  0.14 <0.06 X/S
U 2355-291 J2358-2853 23 58 16.971130 -28 53 34.13555   7.03  19.65  0.758   6  0.10  0.07  0.12       X  
C 2355+042 J2358+0430 23 58 28.846970 +04 30 24.83628   0.53   0.96  0.295  51  0.17  0.10  0.17  0.10 X/S


==> vcs5_nondet.dat <==
Title: The Fifth VLBA Calibrator Survey: VCS5
Authors: Kovalev Y.Y., Petrov L., Fomalont E.B., Gordon D. 
Table 2: Sources not detected in VCS5 VLBA observations
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label  Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---    IVS    The IVS name (B1950)
  10- 19 A10    ---    IAU    The IAU name (J2000)
  21- 22 I2     h      RAh    Hour of Right ascension (J2000)
  24- 25 I2     min    RAm    Minute of Right ascension (J2000)
  27- 31 F5.2   s      RAs    Second of Right ascension (J2000)
      33 A1     ---    DE-    Sign of the Declination (J2000)
  34- 35 I2     deg    DEd    Degree of Declination (J2000)
  37- 38 I2     arcmin DEm    Arcminute of Declination (J2000)
  40- 43 F4.1   arcsec DEs    Arcsecond of Declination (J2000)
--------------------------------------------------------------------------------
Note (1):
  The 85 sources presented in this electonic table include the gravitation lens
  1422+231 which was detected, but not processed in VCS5
Note (2): 
    The J2000 source positions are taken from the NVSS survey
    (Condon et al. 1998), they were used for VCS5 VLBA observing and correlation
--------------------------------------------------------------------------------
0032-011 J0034-0054 00 34 43.93 -00 54 13.0
0039+211 J0041+2123 00 41 45.10 +21 23 41.1
0104+650 J0107+6521 01 07 51.35 +65 21 20.5
0137-273 J0139-2705 01 39 55.42 -27 05 29.4
0212-214 J0214-2113 02 14 40.73 -21 13 28.2
0258+356 J0301+3551 03 01 47.96 +35 51 24.5
0426+351 J0430+3516 04 30 14.41 +35 16 23.1
0434-225 J0436-2226 04 36 34.31 -22 26 18.6
0506-196 J0508-1935 05 08 19.03 -19 35 56.4
0512-129 J0515-1255 05 15 17.51 -12 55 27.8
0521+077 J0524+0749 05 24 24.04 +07 49 57.1
0541-007 J0544-0042 05 44 09.92 -00 42 12.7
0554+179 J0557+1759 05 57 11.65 +17 59 43.0
0606-025 J0609-0230 06 09 28.49 -02 30 52.5
0612+123 J0614+1221 06 14 53.44 +12 21 22.9
0613+075 J0616+0734 06 16 14.04 +07 34 04.2
0615-142 J0618-1418 06 18 09.33 -14 18 47.7
0743+558 J0747+5545 07 47 39.74 +55 45 09.6
0805+072 J0807+0708 08 07 56.74 +07 08 40.0
0831+146 J0834+1425 08 34 02.35 +14 25 42.2
0924+732 J0929+7304 09 29 42.15 +73 04 04.5
0927+011 J0930+0058 09 30 24.19 +00 58 12.8
0929-289 J0931-2911 09 31 35.62 -29 11 53.6
0931+103 J0933+1009 09 33 46.11 +10 09 09.4
0935+181 J0938+1755 09 38 05.71 +17 55 50.4
1045+155 J1048+1514 10 48 01.48 +15 14 49.0
1047+097 J1050+0926 10 50 21.93 +09 26 20.0
1104-121 J1107-1226 11 07 06.37 -12 26 31.1
1125-110 J1128-1122 11 28 24.15 -11 22 16.5
1143+052 J1146+0458 11 46 31.64 +04 58 18.2
1228-008 J1230-0108 12 30 55.35 -01 08 50.0
NGC4552  J1235+1233 12 35 39.88 +12 33 21.4
1235-197 J1238-1959 12 38 24.36 -19 59 13.4
1256+009 J1258+0038 12 58 34.92 +00 38 33.0
1306-039 J1309-0415 13 09 17.81 -04 15 15.1
1309+070 J1311+0646 13 11 36.47 +06 46 47.6
1330+075 J1332+0719 13 32 42.41 +07 19 37.8
1331-109 J1333-1112 13 33 50.27 -11 12 52.0
1346-168 J1348-1704 13 48 59.22 -17 04 06.4
1422+231 J1424+225A 14 24 38.11 +22 56 01.0
1422+364 J1424+3615 14 24 55.48 +36 15 36.4
1425+034 J1427+0315 14 27 36.22 +03 15 06.8
NGC5635  J1428+2724 14 28 31.74 +27 24 32.9
1501+043 J1504+0407 15 04 07.37 +04 07 07.7
1514+055 J1516+0519 15 16 55.00 +05 19 25.5
1610-277 J1613-2750 16 13 43.56 -27 50 57.1
1620-259 J1623-2604 16 23 12.04 -26 04 09.1
1626+518 J1627+5141 16 27 42.80 +51 41 36.1
1630+772 J1628+7706 16 28 33.02 +77 06 49.8
1712-120 J1715-1206 17 15 41.19 -12 06 21.7
1717-229 J1720-2258 17 20 43.54 -22 58 24.0
1721+024 J1724+0224 17 24 29.00 +02 24 48.7
1721-251 J1724-2511 17 24 29.18 -25 11 54.1
1750-282 J1753-2817 17 53 59.22 -28 17 22.0
1816+186 J1818+1841 18 18 44.53 +18 41 20.7
1835-186 J1838-1833 18 38 37.70 -18 33 55.3
1841+021 J1843+0211 18 43 56.01 +02 11 15.3
1924+420 J1926+4209 19 26 31.04 +42 09 58.6
1937+172 J1939+1720 19 39 20.08 +17 20 18.9
1954+405 J1955+4042 19 55 44.69 +40 42 57.0
1957+404 J1959+4036 19 59 06.73 +40 36 57.7
2000+339 J2002+3403 20 02 04.02 +34 03 51.5
2021+414 J2023+4137 20 23 37.07 +41 37 53.0
2022+411 J2024+4116 20 24 06.39 +41 16 01.2
2035+159 J2037+1605 20 37 42.30 +16 05 03.3
2042-191 J2045-1858 20 45 23.70 -18 58 53.8
2044+462 J2046+4624 20 46 17.52 +46 24 35.4
2046+413 J2048+4129 20 48 26.21 +41 29 11.9
2102+496 J2103+4951 21 03 44.29 +49 51 57.6
2114+022 J2116+0225 21 16 50.79 +02 25 47.0
2115+056 J2117+0551 21 17 38.45 +05 51 10.3
2117+025 J2120+0245 21 20 27.03 +02 45 26.2
2117-250 J2120-2450 21 20 15.41 -24 50 50.7
2120-108 J2123-1036 21 23 07.24 -10 36 49.0
2133+469 J2135+4710 21 35 51.13 +47 10 22.6
2140-260 J2143-2549 21 43 05.02 -25 49 45.4
2144-065 J2147-0620 21 47 21.84 -06 20 26.0
2154+577 J2156+5801 21 56 30.40 +58 01 43.1
2157-200 J2200-1945 22 00 07.79 -19 45 47.7
2202-065 J2204-0616 22 04 44.72 -06 16 04.9
2209-255 J2212-2518 22 12 20.65 -25 18 28.6
2249+402 J2251+4030 22 51 59.74 +40 30 57.7
2303+083 J2306+0837 23 06 01.22 +08 37 13.4
2309+159 J2312+1615 23 12 17.02 +16 15 08.1
2313+020 J2316+0221 23 16 07.66 +02 21 19.5

